(N)NLO+NLL' accurate predictions for plain and groomed 1-jettiness in neutral current DIS

The possibility to reanalyse data taken by the HERA experiments offers the chance to study modern QCD jet and event-shape observables in deep-inelastic scattering. To address this, we compute resummed and matched predictions for the 1-jettiness distribution in neutral current DIS with and without grooming the hadronic final state using the soft-drop technique. Our theoretical predictions also account for non-perturbative corrections from hadronisation through parton-to-hadron level transfer matrices extracted from dedicated Monte Carlo simulations with Sherpa. To estimate parameter uncertainties in particular for the beam-fragmentation modelling we derive a family of replica tunes to data from the HERA experiments. While NNLO QCD normalisation corrections to the NLO+NLL' prediction are numerically small, hadronisation corrections turn out to be quite sizeable. However, soft-drop grooming significantly reduces the impact of non-perturbative contributions. We supplement our study with hadron-level predictions from Sherpa based on the matching of NLO QCD matrix elements with the parton shower. Good agreement between the predictions from the two calculational methods is observed.

==> result_plots/GrTau05.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{Groomed 1-jettiness}\\ $\tau^\mathrm{SD}$ w/ $z_\text{cut}=0.05$ at $\sqrt{s}=319$ GeV\\  $Q^2\in[150,20000]\,\text{GeV}^2$, $y\in [0.2,0.7]$
LogX=0
LegendXPos=0.35
NormalizeToIntegral=0
XLabel=$\tau^\mathrm{SD}$
YLabel=$d\sigma/d\tau^\mathrm{SD}$ [nb]
RatioYMax=1.7
RatioYMin=0
YMax=12.5
DrawOnly=sherpa[_VarBand] sherpa a
LegendOnly=sherpa a
RatioPlot=1
RatioPlotReference=sherpa
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /sherpa[_VarBand]
BandComponentEnv=MUR=.*__MUF=.*
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.1797960000000005, dn: 0.03427000000000024}}, 1: {"": {up: 0.09647199999999945, dn: 0.02557599999999915}}, 2: {"": {up: -0.01365400000000072, dn: 0.03923200000000016}}, 3: {"": {up: -0.0195157142857143, dn: 0.09861571428571425}}, 4: {"": {up: -0.01041000000000025, dn: 0.05123500000000014}}, 5: {"": {up: -0.003600000000000048, dn: 0.013185}}, 6: {"": {up: -0.003506999999999927, dn: 0.005151999999999823}}, 7: {"": {up: -0.0003807000000000116, dn: 0.005987899999999824}}, 8: {"": {up: 0.001394099999999954, dn: 0.00360270000000007}}, 9: {"": {up: 0.001635400000000009, dn: 0.002793800000000013}}, 10: {"": {up: 0.0007351999999999914, dn: 0.0005865999999999372}}, 11: {"": {up: 0.006576399999999927, dn: 0.0003267999999999605}}}
ErrorType=env
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[_VarBand]
Path=sherpa[_VarBand]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.153376e+00	3.402900e-01	3.857478e-01
5.000000e-02	1.000000e-01	4.840172e+00	5.384358e-01	5.189164e-01
1.000000e-01	1.500000e-01	4.394230e+00	4.450745e-01	4.686629e-01
1.500000e-01	2.200000e-01	3.332857e+00	1.939676e-01	3.070548e-01
2.200000e-01	3.000000e-01	2.171825e+00	1.286659e-01	1.523401e-01
3.000000e-01	4.000000e-01	1.430266e+00	5.131482e-02	1.633477e-01
4.000000e-01	5.000000e-01	1.011796e+00	5.704045e-02	1.403388e-01
5.000000e-01	6.000000e-01	7.577769e-01	5.424808e-02	1.506351e-01
6.000000e-01	7.000000e-01	5.851814e-01	5.040073e-02	9.521741e-02
7.000000e-01	8.000000e-01	4.733186e-01	4.739342e-02	8.749169e-02
8.000000e-01	9.000000e-01	4.457438e-01	5.052561e-02	9.647890e-02
9.000000e-01	1.000000e+00	6.821849e-01	7.966217e-02	1.563264e-01
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1943400000000004, dn: 0.03698200000000096}}, 1: {"": {up: 0.1068760000000006, dn: 0.0253300000000003}}, 2: {"": {up: -0.01079600000000003, dn: 0.03777800000000031}}, 3: {"": {up: -0.02011428571428597, dn: 0.09957428571428606}}, 4: {"": {up: -0.006999999999999673, dn: 0.05135375000000009}}, 5: {"": {up: -0.003054000000000112, dn: 0.01072000000000028}}, 6: {"": {up: -0.0001979999999999205, dn: 0.005121999999999849}}, 7: {"": {up: -0.0006361999999999757, dn: 0.005562499999999915}}, 8: {"": {up: 0.0009228000000000014, dn: 0.004993200000000031}}, 9: {"": {up: 0.0001992000000000105, dn: 0.002220500000000014}}, 10: {"": {up: 0.0004695999999999589, dn: 0.001777499999999987}}, 11: {"": {up: 0.005078200000000033, dn: 0.0004558000000000062}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.297968e+00	-3.698200e-02	1.943400e-01
5.000000e-02	1.000000e-01	5.129016e+00	-2.533000e-02	1.068760e-01
1.000000e-01	1.500000e-01	4.700948e+00	3.777800e-02	-1.079600e-02
1.500000e-01	2.200000e-01	3.598766e+00	9.957429e-02	-2.011429e-02
2.200000e-01	3.000000e-01	2.364798e+00	5.135375e-02	-7.000000e-03
3.000000e-01	4.000000e-01	1.556961e+00	1.072000e-02	-3.054000e-03
4.000000e-01	5.000000e-01	1.080312e+00	5.122000e-03	-1.980000e-04
5.000000e-01	6.000000e-01	7.825649e-01	5.562500e-03	-6.362000e-04
6.000000e-01	7.000000e-01	5.842331e-01	4.993200e-03	9.228000e-04
7.000000e-01	8.000000e-01	4.581391e-01	2.220500e-03	1.992000e-04
8.000000e-01	9.000000e-01	4.193470e-01	1.777500e-03	4.696000e-04
9.000000e-01	1.000000e+00	6.896888e-01	-4.558000e-04	5.078200e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1842119999999996, dn: 0.03503599999999985}}, 1: {"": {up: 0.09743600000000008, dn: 0.02325399999999966}}, 2: {"": {up: -0.01086799999999943, dn: 0.03850200000000026}}, 3: {"": {up: -0.01928571428571413, dn: 0.09376999999999969}}, 4: {"": {up: -0.006255000000000344, dn: 0.04673749999999988}}, 5: {"": {up: -0.002341999999999844, dn: 0.008856999999999893}}, 6: {"": {up: 2.999999999975245e-06, dn: 0.00491100000000011}}, 7: {"": {up: -0.0006433999999999607, dn: 0.005075799999999964}}, 8: {"": {up: 0.0008704999999999963, dn: 0.004918499999999937}}, 9: {"": {up: 0.0002779000000000531, dn: 0.002340199999999959}}, 10: {"": {up: 0.0004864000000000535, dn: 0.001708500000000002}}, 11: {"": {up: 0.004975900000000033, dn: 0.0003570000000000517}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.167038e+00	-3.503600e-02	1.842120e-01
5.000000e-02	1.000000e-01	4.863244e+00	-2.325400e-02	9.743600e-02
1.000000e-01	1.500000e-01	4.419828e+00	3.850200e-02	-1.086800e-02
1.500000e-01	2.200000e-01	3.366496e+00	9.377000e-02	-1.928571e-02
2.200000e-01	3.000000e-01	2.213833e+00	4.673750e-02	-6.255000e-03
3.000000e-01	4.000000e-01	1.469178e+00	8.857000e-03	-2.342000e-03
4.000000e-01	5.000000e-01	1.028753e+00	4.911000e-03	3.000000e-06
5.000000e-01	6.000000e-01	7.492857e-01	5.075800e-03	-6.434000e-04
6.000000e-01	7.000000e-01	5.622275e-01	4.918500e-03	8.705000e-04
7.000000e-01	8.000000e-01	4.435122e-01	2.340200e-03	2.779000e-04
8.000000e-01	9.000000e-01	4.098814e-01	1.708500e-03	4.864000e-04
9.000000e-01	1.000000e+00	6.919446e-01	-3.570000e-04	4.975900e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1920299999999999, dn: 0.0365120000000001}}, 1: {"": {up: 0.1056599999999994, dn: 0.02497399999999939}}, 2: {"": {up: -0.01042400000000043, dn: 0.03777400000000064}}, 3: {"": {up: -0.02015571428571405, dn: 0.09819142857142804}}, 4: {"": {up: -0.006452499999999972, dn: 0.05087999999999981}}, 5: {"": {up: -0.002985999999999933, dn: 0.009847999999999857}}, 6: {"": {up: -8.000000000008001e-05, dn: 0.004993000000000025}}, 7: {"": {up: -0.000496000000000163, dn: 0.00596680000000005}}, 8: {"": {up: 0.001265599999999978, dn: 0.00569849999999994}}, 9: {"": {up: 8.980000000002875e-05, dn: 0.00254589999999999}}, 10: {"": {up: 0.0005770999999999415, dn: 0.001952799999999977}}, 11: {"": {up: 0.005724199999999957, dn: 0.0004522999999999611}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.266562e+00	-3.651200e-02	1.920300e-01
5.000000e-02	1.000000e-01	5.088078e+00	-2.497400e-02	1.056600e-01
1.000000e-01	1.500000e-01	4.669980e+00	3.777400e-02	-1.042400e-02
1.500000e-01	2.200000e-01	3.593286e+00	9.819143e-02	-2.015571e-02
2.200000e-01	3.000000e-01	2.391018e+00	5.088000e-02	-6.452500e-03
3.000000e-01	4.000000e-01	1.604871e+00	9.848000e-03	-2.986000e-03
4.000000e-01	5.000000e-01	1.136322e+00	4.993000e-03	-8.000000e-05
5.000000e-01	6.000000e-01	8.380811e-01	5.966800e-03	-4.960000e-04
6.000000e-01	7.000000e-01	6.360546e-01	5.698500e-03	1.265600e-03
7.000000e-01	8.000000e-01	5.063380e-01	2.545900e-03	8.980000e-05
8.000000e-01	9.000000e-01	4.702983e-01	1.952800e-03	5.771000e-04
9.000000e-01	1.000000e+00	7.803163e-01	-4.523000e-04	5.724200e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1706560000000001, dn: 0.03359200000000051}}, 1: {"": {up: 0.07679399999999958, dn: 0.01335599999999992}}, 2: {"": {up: -0.006053999999999782, dn: 0.06794999999999973}}, 3: {"": {up: -0.06258000000000008, dn: 0.1753457142857142}}, 4: {"": {up: 0.051145, dn: 0.07325250000000016}}, 5: {"": {up: -0.01616199999999979, dn: 0.07228799999999969}}, 6: {"": {up: -0.01256400000000002, dn: 0.03276900000000005}}, 7: {"": {up: 0.1084845000000001, dn: 0.004551999999999889}}, 8: {"": {up: -0.0009801999999998756, dn: 0.00707649999999993}}, 9: {"": {up: -0.0002312999999999343, dn: 0.002131400000000006}}, 10: {"": {up: 0.0006369999999999987, dn: 0.05766830000000001}}, 11: {"": {up: 0.004952100000000126, dn: 0.0005203999999998654}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.014984e+00	-3.359200e-02	1.706560e-01
5.000000e-02	1.000000e-01	4.574700e+00	-1.335600e-02	7.679400e-02
1.000000e-01	1.500000e-01	4.163710e+00	6.795000e-02	-6.054000e-03
1.500000e-01	2.200000e-01	3.286686e+00	1.753457e-01	-6.258000e-02
2.200000e-01	3.000000e-01	2.241039e+00	7.325250e-02	5.114500e-02
3.000000e-01	4.000000e-01	1.514438e+00	7.228800e-02	-1.616200e-02
4.000000e-01	5.000000e-01	1.067995e+00	3.276900e-02	-1.256400e-02
5.000000e-01	6.000000e-01	7.721244e-01	4.552000e-03	1.084845e-01
6.000000e-01	7.000000e-01	5.926031e-01	7.076500e-03	-9.802000e-04
7.000000e-01	8.000000e-01	4.762747e-01	2.131400e-03	-2.313000e-04
8.000000e-01	9.000000e-01	4.519299e-01	5.766830e-02	6.370000e-04
9.000000e-01	1.000000e+00	7.921141e-01	5.204000e-04	4.952100e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1828579999999995, dn: 0.03581400000000023}}, 1: {"": {up: 0.09778999999999982, dn: 0.0225919999999995}}, 2: {"": {up: -0.008770000000000167, dn: 0.03753199999999968}}, 3: {"": {up: -0.0187014285714282, dn: 0.09417857142857144}}, 4: {"": {up: -0.003050000000000441, dn: 0.04411375000000017}}, 5: {"": {up: -0.001116000000000117, dn: 0.01014800000000005}}, 6: {"": {up: 0.000748000000000193, dn: 0.005012000000000016}}, 7: {"": {up: 0.0002060999999998758, dn: 0.005925600000000086}}, 8: {"": {up: 0.002304399999999984, dn: 0.007138299999999931}}, 9: {"": {up: 0.0003252999999999728, dn: 0.003455999999999904}}, 10: {"": {up: 0.001106800000000074, dn: 0.002105699999999988}}, 11: {"": {up: 0.006623099999999993, dn: 0.0002855999999998859}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.061846e+00	-3.581400e-02	1.828580e-01
5.000000e-02	1.000000e-01	4.769456e+00	-2.259200e-02	9.779000e-02
1.000000e-01	1.500000e-01	4.335176e+00	3.753200e-02	-8.770000e-03
1.500000e-01	2.200000e-01	3.327111e+00	9.417857e-02	-1.870143e-02
2.200000e-01	3.000000e-01	2.258925e+00	4.411375e-02	-3.050000e-03
3.000000e-01	4.000000e-01	1.597954e+00	1.014800e-02	-1.116000e-03
4.000000e-01	5.000000e-01	1.191230e+00	5.012000e-03	7.480000e-04
5.000000e-01	6.000000e-01	9.087662e-01	5.925600e-03	2.061000e-04
6.000000e-01	7.000000e-01	7.081026e-01	7.138300e-03	2.304400e-03
7.000000e-01	8.000000e-01	5.767533e-01	3.456000e-03	3.253000e-04
8.000000e-01	9.000000e-01	5.488886e-01	2.105700e-03	1.106800e-03
9.000000e-01	1.000000e+00	9.355254e-01	-2.856000e-04	6.623100e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1721680000000005, dn: 0.03541200000000044}}, 1: {"": {up: 0.07434799999999964, dn: 0.005575999999999581}}, 2: {"": {up: -0.001452000000000453, dn: 0.09399200000000008}}, 3: {"": {up: -0.08292285714285663, dn: 0.2195199999999997}}, 4: {"": {up: 0.0844999999999998, dn: 0.1029975000000003}}, 5: {"": {up: -0.02251300000000001, dn: 0.104587}}, 6: {"": {up: -0.01726699999999992, dn: 0.04535800000000001}}, 7: {"": {up: 0.2178474, dn: 0.007059499999999885}}, 8: {"": {up: -2.309999999994261e-05, dn: 0.01012259999999998}}, 9: {"": {up: 1.890000000004388e-05, dn: 0.002527899999999916}}, 10: {"": {up: 0.00116369999999999, dn: 0.1117836}}, 11: {"": {up: 0.005460799999999932, dn: 0.001273599999999986}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	3.937340e+00	-3.541200e-02	1.721680e-01
5.000000e-02	1.000000e-01	4.553540e+00	-5.576000e-03	7.434800e-02
1.000000e-01	1.500000e-01	4.173894e+00	9.399200e-02	-1.452000e-03
1.500000e-01	2.200000e-01	3.375207e+00	2.195200e-01	-8.292286e-02
2.200000e-01	3.000000e-01	2.379455e+00	1.029975e-01	8.450000e-02
3.000000e-01	4.000000e-01	1.671667e+00	1.045870e-01	-2.251300e-02
4.000000e-01	5.000000e-01	1.215957e+00	4.535800e-02	-1.726700e-02
5.000000e-01	6.000000e-01	8.932556e-01	7.059500e-03	2.178474e-01
6.000000e-01	7.000000e-01	6.991328e-01	1.012260e-02	-2.310000e-05
7.000000e-01	8.000000e-01	5.684437e-01	2.527900e-03	1.890000e-05
8.000000e-01	9.000000e-01	5.458610e-01	1.117836e-01	1.163700e-03
9.000000e-01	1.000000e+00	9.532661e-01	1.273600e-03	5.460800e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1797960000000005, dn: 0.03427000000000024}}, 1: {"": {up: 0.09647199999999945, dn: 0.02557599999999915}}, 2: {"": {up: -0.01365400000000072, dn: 0.03923200000000016}}, 3: {"": {up: -0.0195157142857143, dn: 0.09861571428571425}}, 4: {"": {up: -0.01041000000000025, dn: 0.05123500000000014}}, 5: {"": {up: -0.003600000000000048, dn: 0.013185}}, 6: {"": {up: -0.003506999999999927, dn: 0.005151999999999823}}, 7: {"": {up: -0.0003807000000000116, dn: 0.005987899999999824}}, 8: {"": {up: 0.001394099999999954, dn: 0.00360270000000007}}, 9: {"": {up: 0.001635400000000009, dn: 0.002793800000000013}}, 10: {"": {up: 0.0007351999999999914, dn: 0.0005865999999999372}}, 11: {"": {up: 0.006576399999999927, dn: 0.0003267999999999605}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa
Path=sherpa
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.153376e+00	-3.427000e-02	1.797960e-01
5.000000e-02	1.000000e-01	4.840172e+00	-2.557600e-02	9.647200e-02
1.000000e-01	1.500000e-01	4.394230e+00	3.923200e-02	-1.365400e-02
1.500000e-01	2.200000e-01	3.332857e+00	9.861571e-02	-1.951571e-02
2.200000e-01	3.000000e-01	2.171825e+00	5.123500e-02	-1.041000e-02
3.000000e-01	4.000000e-01	1.430266e+00	1.318500e-02	-3.600000e-03
4.000000e-01	5.000000e-01	1.011796e+00	5.152000e-03	-3.507000e-03
5.000000e-01	6.000000e-01	7.577769e-01	5.987900e-03	-3.807000e-04
6.000000e-01	7.000000e-01	5.851814e-01	3.602700e-03	1.394100e-03
7.000000e-01	8.000000e-01	4.733186e-01	2.793800e-03	1.635400e-03
8.000000e-01	9.000000e-01	4.457438e-01	5.866000e-04	7.352000e-04
9.000000e-01	1.000000e+00	6.821849e-01	-3.268000e-04	6.576400e-03
# END HISTO1D


# BEGIN HISTO1D /a
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.5564383769549903, dn: 0.5078530198349895}}, 1: {"": {up: 0.4428047894021541, dn: 0.4292522286593536}}, 2: {"": {up: 0.2383409568296768, dn: 0.3013141563250441}}, 3: {"": {up: 0.09358555265863844, dn: 0.1223938549968513}}, 4: {"": {up: 0.04899934662556693, dn: 0.07298838400271546}}, 5: {"": {up: 0.08706282745047234, dn: 0.084412740507952}}, 6: {"": {up: 0.07574413536200608, dn: 0.07365921135969755}}, 7: {"": {up: 0.06630714765157564, dn: 0.06281915405724925}}, 8: {"": {up: 0.05920740279311765, dn: 0.05292535023190564}}, 9: {"": {up: 0.04732647295058312, dn: 0.04120921148002021}}, 10: {"": {up: 0.03839594233565552, dn: 0.03551877264882253}}, 11: {"": {up: 0.06999629085114523, dn: 0.05778615160948009}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	3.495532e+00	5.078530e-01	5.564384e-01
5.000000e-02	1.000000e-01	4.388276e+00	4.292522e-01	4.428048e-01
1.000000e-01	1.500000e-01	3.967949e+00	3.013142e-01	2.383410e-01
1.500000e-01	2.200000e-01	2.999887e+00	1.223939e-01	9.358555e-02
2.200000e-01	3.000000e-01	1.982791e+00	7.298838e-02	4.899935e-02
3.000000e-01	4.000000e-01	1.300580e+00	8.441274e-02	8.706283e-02
4.000000e-01	5.000000e-01	8.933023e-01	7.365921e-02	7.574414e-02
5.000000e-01	6.000000e-01	6.692833e-01	6.281915e-02	6.630715e-02
6.000000e-01	7.000000e-01	5.151767e-01	5.292535e-02	5.920740e-02
7.000000e-01	8.000000e-01	4.006110e-01	4.120921e-02	4.732647e-02
8.000000e-01	9.000000e-01	3.584884e-01	3.551877e-02	3.839594e-02
9.000000e-01	1.000000e+00	7.878379e-01	5.778615e-02	6.999629e-02
# END HISTO1D



==> result_plots/GrTau05_stages.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{Groomed 1-jettiness}\\ $\tau^\mathrm{SD}$ w/ $z_\text{cut}=0.05$ at $\sqrt{s}=319$ GeV\\  $Q^2\in[150,20000]\,\text{GeV}^2$, $y\in [0.2,0.7]$
LogX=0
LegendXPos=0.35
NormalizeToIntegral=0
XLabel=$\tau^\mathrm{SD}$
YLabel=$d\sigma/d\tau^\mathrm{SD}$ [nb]
RatioYMax=1.7
RatioYMin=0
YMax=16.5
RatioPlotYMin=0
RatioPlotYMax=2.4
DrawOnly=a b c
LegendOnly=a b c
RatioPlot=1
RatioPlotReference=a
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /a
ErrorBandColor=green
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 2.186820732005264, dn: 2.801923842808502}}, 1: {"": {up: 0.5021606311111784, dn: 0.3636020024224695}}, 2: {"": {up: 0.4308842068940795, dn: 0.305473444052057}}, 3: {"": {up: 0.2944992518360778, dn: 0.2205908164307029}}, 4: {"": {up: 0.1838011867405756, dn: 0.1472316746895019}}, 5: {"": {up: 0.10141947441419, dn: 0.09014725606250984}}, 6: {"": {up: 0.06222329778974878, dn: 0.05958049816912991}}, 7: {"": {up: 0.06304547729641852, dn: 0.05550619978359239}}, 8: {"": {up: 0.05226250795806892, dn: 0.04482583131531326}}, 9: {"": {up: 0.04001877090907324, dn: 0.03416246313038296}}, 10: {"": {up: 0.03661488868786589, dn: 0.02956016504172568}}, 11: {"": {up: 0.07222826946300753, dn: 0.06363464918481665}}}
LineColor=green
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.775755e+00	2.801924e+00	2.186821e+00
5.000000e-02	1.000000e-01	4.784853e+00	3.636020e-01	5.021606e-01
1.000000e-01	1.500000e-01	3.285029e+00	3.054734e-01	4.308842e-01
1.500000e-01	2.200000e-01	2.196716e+00	2.205908e-01	2.944993e-01
2.200000e-01	3.000000e-01	1.466284e+00	1.472317e-01	1.838012e-01
3.000000e-01	4.000000e-01	9.907021e-01	9.014726e-02	1.014195e-01
4.000000e-01	5.000000e-01	6.868545e-01	5.958050e-02	6.222330e-02
5.000000e-01	6.000000e-01	5.561962e-01	5.550620e-02	6.304548e-02
6.000000e-01	7.000000e-01	4.290588e-01	4.482583e-02	5.226251e-02
7.000000e-01	8.000000e-01	3.273996e-01	3.416246e-02	4.001877e-02
8.000000e-01	9.000000e-01	2.649909e-01	2.956017e-02	3.661489e-02
9.000000e-01	1.000000e+00	8.895907e-01	6.363465e-02	7.222827e-02
# END HISTO1D


# BEGIN HISTO1D /b
ErrorBandColor=orange
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 2.211539770008187, dn: 2.840760216989247}}, 1: {"": {up: 0.4850088823879606, dn: 0.3300084137223598}}, 2: {"": {up: 0.4212229901225544, dn: 0.2974347421011321}}, 3: {"": {up: 0.2881395023749893, dn: 0.2149861988473762}}, 4: {"": {up: 0.1794596712731649, dn: 0.1432399939396021}}, 5: {"": {up: 0.09840394601132618, dn: 0.08728762641863796}}, 6: {"": {up: 0.06012386170553319, dn: 0.05754442995950515}}, 7: {"": {up: 0.06157252471353103, dn: 0.05813485058838075}}, 8: {"": {up: 0.05125486438267896, dn: 0.04523068102916578}}, 9: {"": {up: 0.0393748554917055, dn: 0.03411475153335464}}, 10: {"": {up: 0.03626487663215355, dn: 0.02920786797129041}}, 11: {"": {up: 0.07296159133065883, dn: 0.06352625019304248}}}
LineColor=orange
LineStyle=solid
LineWidth=0.05
Name=b
Path=b
Title=(N)NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.553258e+00	2.840760e+00	2.211540e+00
5.000000e-02	1.000000e-01	4.722669e+00	3.300084e-01	4.850089e-01
1.000000e-01	1.500000e-01	3.245466e+00	2.974347e-01	4.212230e-01
1.500000e-01	2.200000e-01	2.168790e+00	2.149862e-01	2.881395e-01
2.200000e-01	3.000000e-01	1.446226e+00	1.432400e-01	1.794597e-01
3.000000e-01	4.000000e-01	9.762502e-01	8.728763e-02	9.840395e-02
4.000000e-01	5.000000e-01	6.765224e-01	5.754443e-02	6.012386e-02
5.000000e-01	6.000000e-01	5.488151e-01	5.813485e-02	6.157252e-02
6.000000e-01	7.000000e-01	4.239435e-01	4.523068e-02	5.125486e-02
7.000000e-01	8.000000e-01	3.240992e-01	3.411475e-02	3.937486e-02
8.000000e-01	9.000000e-01	2.631835e-01	2.920787e-02	3.626488e-02
9.000000e-01	1.000000e+00	8.890331e-01	6.352625e-02	7.296159e-02
# END HISTO1D


# BEGIN HISTO1D /c
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.5564383769549903, dn: 0.5078530198349895}}, 1: {"": {up: 0.4428047894021541, dn: 0.4292522286593536}}, 2: {"": {up: 0.2383409568296768, dn: 0.3013141563250441}}, 3: {"": {up: 0.09358555265863844, dn: 0.1223938549968513}}, 4: {"": {up: 0.04899934662556693, dn: 0.07298838400271546}}, 5: {"": {up: 0.08706282745047234, dn: 0.084412740507952}}, 6: {"": {up: 0.07574413536200608, dn: 0.07365921135969755}}, 7: {"": {up: 0.06630714765157564, dn: 0.06281915405724925}}, 8: {"": {up: 0.05920740279311765, dn: 0.05292535023190564}}, 9: {"": {up: 0.04732647295058312, dn: 0.04120921148002021}}, 10: {"": {up: 0.03839594233565552, dn: 0.03551877264882253}}, 11: {"": {up: 0.06999629085114523, dn: 0.05778615160948009}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=c
Path=c
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	3.495532e+00	5.078530e-01	5.564384e-01
5.000000e-02	1.000000e-01	4.388276e+00	4.292522e-01	4.428048e-01
1.000000e-01	1.500000e-01	3.967949e+00	3.013142e-01	2.383410e-01
1.500000e-01	2.200000e-01	2.999887e+00	1.223939e-01	9.358555e-02
2.200000e-01	3.000000e-01	1.982791e+00	7.298838e-02	4.899935e-02
3.000000e-01	4.000000e-01	1.300580e+00	8.441274e-02	8.706283e-02
4.000000e-01	5.000000e-01	8.933023e-01	7.365921e-02	7.574414e-02
5.000000e-01	6.000000e-01	6.692833e-01	6.281915e-02	6.630715e-02
6.000000e-01	7.000000e-01	5.151767e-01	5.292535e-02	5.920740e-02
7.000000e-01	8.000000e-01	4.006110e-01	4.120921e-02	4.732647e-02
8.000000e-01	9.000000e-01	3.584884e-01	3.551877e-02	3.839594e-02
9.000000e-01	1.000000e+00	7.878379e-01	5.778615e-02	6.999629e-02
# END HISTO1D



==> result_plots/GrTau1.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{Groomed 1-jettiness}\\ $\tau^\mathrm{SD}$ w/ $z_\text{cut}=0.1$ at $\sqrt{s}=319$ GeV\\  $Q^2\in[150,20000]\,\text{GeV}^2$, $y\in [0.2,0.7]$
LogX=0
LegendXPos=0.35
NormalizeToIntegral=0
XLabel=$\tau^\mathrm{SD}$
YLabel=$d\sigma/d\tau^\mathrm{SD}$ [nb]
RatioYMax=1.7
RatioYMin=0
YMax=12.5
DrawOnly=sherpa[_VarBand] sherpa a
LegendOnly=sherpa a
RatioPlot=1
RatioPlotReference=sherpa
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /sherpa[_VarBand]
BandComponentEnv=MUR=.*__MUF=.*
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.1517079999999993, dn: 0.02743599999999979}}, 1: {"": {up: -0.005834000000000117, dn: 0.02468400000000059}}, 2: {"": {up: -0.01597800000000005, dn: 0.06696799999999969}}, 3: {"": {up: -0.00718285714285738, dn: 0.04345428571428567}}, 4: {"": {up: -0.001468749999999908, dn: 0.0143899999999999}}, 5: {"": {up: -0.001646999999999954, dn: 0.006351999999999913}}, 6: {"": {up: 0.0004021999999999082, dn: 0.003529400000000127}}, 7: {"": {up: 0.001192599999999988, dn: 0.004461999999999855}}, 8: {"": {up: 0.001582800000000106, dn: 0.002295199999999942}}, 9: {"": {up: 0.002410700000000043, dn: 0.002218700000000018}}, 10: {"": {up: 0.001333100000000031, dn: 0.0002265999999999657}}, 11: {"": {up: 0.005833399999999989, dn: 0.0005015000000000436}}}
ErrorType=env
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[_VarBand]
Path=sherpa[_VarBand]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.571278e+00	6.526649e-01	6.744614e-01
5.000000e-02	1.000000e-01	5.646092e+00	3.956468e-01	5.883109e-01
1.000000e-01	1.500000e-01	3.689158e+00	2.769292e-01	3.537091e-01
1.500000e-01	2.200000e-01	2.404441e+00	1.896310e-01	1.868201e-01
2.200000e-01	3.000000e-01	1.596641e+00	6.525638e-02	9.898090e-02
3.000000e-01	4.000000e-01	1.135429e+00	4.938223e-02	1.437724e-01
4.000000e-01	5.000000e-01	8.521022e-01	5.270281e-02	1.123744e-01
5.000000e-01	6.000000e-01	6.649737e-01	4.972689e-02	1.435015e-01
6.000000e-01	7.000000e-01	5.306850e-01	4.731910e-02	9.063172e-02
7.000000e-01	8.000000e-01	4.451368e-01	4.582474e-02	8.513644e-02
8.000000e-01	9.000000e-01	4.311030e-01	5.036221e-02	9.805596e-02
9.000000e-01	1.000000e+00	5.892644e-01	6.537482e-02	1.321729e-01
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1711940000000007, dn: 0.03248999999999924}}, 1: {"": {up: -0.006686000000000192, dn: 0.02448799999999984}}, 2: {"": {up: -0.01604800000000006, dn: 0.07213400000000059}}, 3: {"": {up: -0.00785142857142862, dn: 0.04456428571428583}}, 4: {"": {up: -0.001940000000000275, dn: 0.01618375000000016}}, 5: {"": {up: 0.002102999999999966, dn: 0.002792000000000128}}, 6: {"": {up: 0.001921999999999868, dn: 0.0008903999999999579}}, 7: {"": {up: 0.0001913000000000054, dn: 0.004494200000000004}}, 8: {"": {up: 0.0007140999999999398, dn: 0.003260000000000041}}, 9: {"": {up: 0.0001125999999999627, dn: 0.0007593000000000183}}, 10: {"": {up: -0.0003095000000000181, dn: 0.001335600000000048}}, 11: {"": {up: 0.00506530000000005, dn: 0.0008717999999999781}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.886914e+00	-3.249000e-02	1.711940e-01
5.000000e-02	1.000000e-01	6.027222e+00	2.448800e-02	-6.686000e-03
1.000000e-01	1.500000e-01	3.970924e+00	7.213400e-02	-1.604800e-02
1.500000e-01	2.200000e-01	2.602060e+00	4.456429e-02	-7.851429e-03
2.200000e-01	3.000000e-01	1.731033e+00	1.618375e-02	-1.940000e-03
3.000000e-01	4.000000e-01	1.228441e+00	2.792000e-03	2.103000e-03
4.000000e-01	5.000000e-01	9.081105e-01	8.904000e-04	1.922000e-03
5.000000e-01	6.000000e-01	6.868313e-01	4.494200e-03	1.913000e-04
6.000000e-01	7.000000e-01	5.311696e-01	3.260000e-03	7.141000e-04
7.000000e-01	8.000000e-01	4.317722e-01	7.593000e-04	1.126000e-04
8.000000e-01	9.000000e-01	4.044500e-01	1.335600e-03	-3.095000e-04
9.000000e-01	1.000000e+00	6.146326e-01	-8.718000e-04	5.065300e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1596720000000005, dn: 0.0302440000000006}}, 1: {"": {up: -0.007287999999999961, dn: 0.02689199999999925}}, 2: {"": {up: -0.0156120000000004, dn: 0.06818200000000063}}, 3: {"": {up: -0.006985714285714817, dn: 0.040508571428572}}, 4: {"": {up: -0.001307500000000239, dn: 0.01406875000000007}}, 5: {"": {up: 0.002175999999999956, dn: 0.002283999999999731}}, 6: {"": {up: 0.001997700000000102, dn: 0.0009097999999999606}}, 7: {"": {up: 0.0002004999999999368, dn: 0.004236100000000076}}, 8: {"": {up: 0.000818700000000061, dn: 0.003309999999999924}}, 9: {"": {up: 0.0002608000000000055, dn: 0.0007690000000000197}}, 10: {"": {up: -0.0003298000000000467, dn: 0.001251600000000075}}, 11: {"": {up: 0.004986000000000046, dn: 0.0007716000000000944}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.600488e+00	-3.024400e-02	1.596720e-01
5.000000e-02	1.000000e-01	5.669902e+00	2.689200e-02	-7.288000e-03
1.000000e-01	1.500000e-01	3.706246e+00	6.818200e-02	-1.561200e-02
1.500000e-01	2.200000e-01	2.424323e+00	4.050857e-02	-6.985714e-03
2.200000e-01	3.000000e-01	1.621343e+00	1.406875e-02	-1.307500e-03
3.000000e-01	4.000000e-01	1.162723e+00	2.284000e-03	2.176000e-03
4.000000e-01	5.000000e-01	8.672095e-01	9.098000e-04	1.997700e-03
5.000000e-01	6.000000e-01	6.594160e-01	4.236100e-03	2.005000e-04
6.000000e-01	7.000000e-01	5.127238e-01	3.310000e-03	8.187000e-04
7.000000e-01	8.000000e-01	4.197407e-01	7.690000e-04	2.608000e-04
8.000000e-01	9.000000e-01	3.973556e-01	1.251600e-03	-3.298000e-04
9.000000e-01	1.000000e+00	6.161873e-01	-7.716000e-04	4.986000e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1690380000000005, dn: 0.03188600000000008}}, 1: {"": {up: -0.006705999999999435, dn: 0.02405599999999897}}, 2: {"": {up: -0.01634599999999997, dn: 0.07185999999999959}}, 3: {"": {up: -0.007625714285714125, dn: 0.04333857142857145}}, 4: {"": {up: -0.001908749999999904, dn: 0.01615374999999997}}, 5: {"": {up: 0.00244500000000003, dn: 0.003408999999999773}}, 6: {"": {up: 0.002271499999999982, dn: 0.0006102000000001162}}, 7: {"": {up: 0.0003992999999999913, dn: 0.005025100000000005}}, 8: {"": {up: 0.0008981000000000128, dn: 0.003695500000000074}}, 9: {"": {up: 5.769999999999387e-05, dn: 0.001154299999999997}}, 10: {"": {up: -0.0004094999999999516, dn: 0.001366699999999998}}, 11: {"": {up: 0.00571060000000001, dn: 0.0009487000000000245}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.828818e+00	-3.188600e-02	1.690380e-01
5.000000e-02	1.000000e-01	5.996322e+00	2.405600e-02	-6.706000e-03
1.000000e-01	1.500000e-01	3.965972e+00	7.186000e-02	-1.634600e-02
1.500000e-01	2.200000e-01	2.616964e+00	4.333857e-02	-7.625714e-03
2.200000e-01	3.000000e-01	1.764605e+00	1.615375e-02	-1.908750e-03
3.000000e-01	4.000000e-01	1.275324e+00	3.409000e-03	2.445000e-03
4.000000e-01	5.000000e-01	9.604985e-01	6.102000e-04	2.271500e-03
5.000000e-01	6.000000e-01	7.388525e-01	5.025100e-03	3.993000e-04
6.000000e-01	7.000000e-01	5.804873e-01	3.695500e-03	8.981000e-04
7.000000e-01	8.000000e-01	4.790514e-01	1.154300e-03	5.770000e-05
8.000000e-01	9.000000e-01	4.560229e-01	1.366700e-03	-4.095000e-04
9.000000e-01	1.000000e+00	6.923716e-01	-9.487000e-04	5.710600e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1303379999999992, dn: 0.02357200000000059}}, 1: {"": {up: -0.004033999999998983, dn: 0.090198}}, 2: {"": {up: -0.02008999999999972, dn: 0.2074939999999996}}, 3: {"": {up: 0.02493428571428602, dn: 0.080457142857143}}, 4: {"": {up: 0.07258874999999998, dn: 0.04668874999999995}}, 5: {"": {up: -0.02755600000000014, dn: 0.097356}}, 6: {"": {up: 0.1177211999999999, dn: 0.006139000000000006}}, 7: {"": {up: 0.01305029999999996, dn: 0.005066200000000021}}, 8: {"": {up: 0.0003406999999999716, dn: 0.004530699999999999}}, 9: {"": {up: 0.001007499999999995, dn: 0.004984600000000006}}, 10: {"": {up: -0.0003965999999999692, dn: 0.06021329999999997}}, 11: {"": {up: 0.005046299999999837, dn: 1.330000000010489e-05}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.295132e+00	-2.357200e-02	1.303380e-01
5.000000e-02	1.000000e-01	5.369754e+00	9.019800e-02	-4.034000e-03
1.000000e-01	1.500000e-01	3.600700e+00	2.074940e-01	-2.009000e-02
1.500000e-01	2.200000e-01	2.344400e+00	8.045714e-02	2.493429e-02
2.200000e-01	3.000000e-01	1.662049e+00	4.668875e-02	7.258875e-02
3.000000e-01	4.000000e-01	1.231605e+00	9.735600e-02	-2.755600e-02
4.000000e-01	5.000000e-01	8.884878e-01	6.139000e-03	1.177212e-01
5.000000e-01	6.000000e-01	6.847710e-01	5.066200e-03	1.305030e-02
6.000000e-01	7.000000e-01	5.433394e-01	4.530700e-03	3.407000e-04
7.000000e-01	8.000000e-01	4.554522e-01	4.984600e-03	1.007500e-03
8.000000e-01	9.000000e-01	4.432261e-01	6.021330e-02	-3.966000e-04
9.000000e-01	1.000000e+00	7.008620e-01	1.330000e-05	5.046300e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1603760000000003, dn: 0.03146000000000004}}, 1: {"": {up: -0.007454000000000072, dn: 0.02737600000000029}}, 2: {"": {up: -0.01545800000000064, dn: 0.06823800000000046}}, 3: {"": {up: -0.004718571428571128, dn: 0.03674714285714265}}, 4: {"": {up: 0.0006775000000001086, dn: 0.0157050000000003}}, 5: {"": {up: 0.003149999999999986, dn: 0.004262999999999906}}, 6: {"": {up: 0.003507999999999845, dn: 0.001459000000000099}}, 7: {"": {up: 0.001103100000000024, dn: 0.006251899999999977}}, 8: {"": {up: 0.001779700000000051, dn: 0.004805300000000012}}, 9: {"": {up: 0.0001823000000000796, dn: 0.001845399999999997}}, 10: {"": {up: -0.0004585000000000283, dn: 0.001180999999999988}}, 11: {"": {up: 0.006609799999999999, dn: 0.001024200000000031}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.422818e+00	-3.146000e-02	1.603760e-01
5.000000e-02	1.000000e-01	5.608426e+00	2.737600e-02	-7.454000e-03
1.000000e-01	1.500000e-01	3.694180e+00	6.823800e-02	-1.545800e-02
1.500000e-01	2.200000e-01	2.443139e+00	3.674714e-02	-4.718571e-03
2.200000e-01	3.000000e-01	1.689913e+00	1.570500e-02	6.775000e-04
3.000000e-01	4.000000e-01	1.287751e+00	4.263000e-03	3.150000e-03
4.000000e-01	5.000000e-01	1.017044e+00	1.459000e-03	3.508000e-03
5.000000e-01	6.000000e-01	8.074467e-01	6.251900e-03	1.103100e-03
6.000000e-01	7.000000e-01	6.505365e-01	4.805300e-03	1.779700e-03
7.000000e-01	8.000000e-01	5.498640e-01	1.845400e-03	1.823000e-04
8.000000e-01	9.000000e-01	5.377362e-01	1.181000e-03	-4.585000e-04
9.000000e-01	1.000000e+00	8.224716e-01	-1.024200e-03	6.609800e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1270119999999997, dn: 0.01506999999999969}}, 1: {"": {up: 0.002976000000000312, dn: 0.1254639999999991}}, 2: {"": {up: -0.02224000000000004, dn: 0.2758100000000003}}, 3: {"": {up: 0.04989857142857135, dn: 0.1134571428571429}}, 4: {"": {up: 0.1083237500000001, dn: 0.06488625000000003}}, 5: {"": {up: -0.04092900000000022, dn: 0.1433840000000002}}, 6: {"": {up: 0.231333, dn: 0.009725999999999901}}, 7: {"": {up: 0.02823740000000008, dn: 0.007570099999999913}}, 8: {"": {up: 0.0007997999999999061, dn: 0.006312900000000066}}, 9: {"": {up: 0.002424699999999946, dn: 0.009695300000000073}}, 10: {"": {up: -0.0001937000000000744, dn: 0.1166951000000001}}, 11: {"": {up: 0.005571300000000057, dn: 0.0005041999999999547}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.201406e+00	-1.507000e-02	1.270120e-01
5.000000e-02	1.000000e-01	5.428896e+00	1.254640e-01	2.976000e-03
1.000000e-01	1.500000e-01	3.715930e+00	2.758100e-01	-2.224000e-02
1.500000e-01	2.200000e-01	2.429887e+00	1.134571e-01	4.989857e-02
2.200000e-01	3.000000e-01	1.791279e+00	6.488625e-02	1.083238e-01
3.000000e-01	4.000000e-01	1.381409e+00	1.433840e-01	-4.092900e-02
4.000000e-01	5.000000e-01	1.012645e+00	9.726000e-03	2.313330e-01
5.000000e-01	6.000000e-01	7.961460e-01	7.570100e-03	2.823740e-02
6.000000e-01	7.000000e-01	6.421878e-01	6.312900e-03	7.998000e-04
7.000000e-01	8.000000e-01	5.456927e-01	9.695300e-03	2.424700e-03
8.000000e-01	9.000000e-01	5.378294e-01	1.166951e-01	-1.937000e-04
9.000000e-01	1.000000e+00	8.361106e-01	5.042000e-04	5.571300e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1517079999999993, dn: 0.02743599999999979}}, 1: {"": {up: -0.005834000000000117, dn: 0.02468400000000059}}, 2: {"": {up: -0.01597800000000005, dn: 0.06696799999999969}}, 3: {"": {up: -0.00718285714285738, dn: 0.04345428571428567}}, 4: {"": {up: -0.001468749999999908, dn: 0.0143899999999999}}, 5: {"": {up: -0.001646999999999954, dn: 0.006351999999999913}}, 6: {"": {up: 0.0004021999999999082, dn: 0.003529400000000127}}, 7: {"": {up: 0.001192599999999988, dn: 0.004461999999999855}}, 8: {"": {up: 0.001582800000000106, dn: 0.002295199999999942}}, 9: {"": {up: 0.002410700000000043, dn: 0.002218700000000018}}, 10: {"": {up: 0.001333100000000031, dn: 0.0002265999999999657}}, 11: {"": {up: 0.005833399999999989, dn: 0.0005015000000000436}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa
Path=sherpa
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.571278e+00	-2.743600e-02	1.517080e-01
5.000000e-02	1.000000e-01	5.646092e+00	2.468400e-02	-5.834000e-03
1.000000e-01	1.500000e-01	3.689158e+00	6.696800e-02	-1.597800e-02
1.500000e-01	2.200000e-01	2.404441e+00	4.345429e-02	-7.182857e-03
2.200000e-01	3.000000e-01	1.596641e+00	1.439000e-02	-1.468750e-03
3.000000e-01	4.000000e-01	1.135429e+00	6.352000e-03	-1.647000e-03
4.000000e-01	5.000000e-01	8.521022e-01	3.529400e-03	4.022000e-04
5.000000e-01	6.000000e-01	6.649737e-01	4.462000e-03	1.192600e-03
6.000000e-01	7.000000e-01	5.306850e-01	2.295200e-03	1.582800e-03
7.000000e-01	8.000000e-01	4.451368e-01	2.218700e-03	2.410700e-03
8.000000e-01	9.000000e-01	4.311030e-01	2.266000e-04	1.333100e-03
9.000000e-01	1.000000e+00	5.892644e-01	-5.015000e-04	5.833400e-03
# END HISTO1D


# BEGIN HISTO1D /a
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.8083985939189811, dn: 0.8675487045473584}}, 1: {"": {up: 0.2866378805431111, dn: 0.3621189709914532}}, 2: {"": {up: 0.1146236364789481, dn: 0.1607741237562936}}, 3: {"": {up: 0.02068135954319006, dn: 0.06805936603398388}}, 4: {"": {up: 0.07475618749111557, dn: 0.06642506691658823}}, 5: {"": {up: 0.08636930203690896, dn: 0.07050585901480066}}, 6: {"": {up: 0.07356832295576388, dn: 0.06126671353647928}}, 7: {"": {up: 0.06267076546338335, dn: 0.05430349019135061}}, 8: {"": {up: 0.05387149129601088, dn: 0.0450778503964625}}, 9: {"": {up: 0.04239091571461584, dn: 0.03480374670847813}}, 10: {"": {up: 0.03670304673397828, dn: 0.03285513370293985}}, 11: {"": {up: 0.06275512664011795, dn: 0.05283349331808951}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.894976e+00	8.675487e-01	8.083986e-01
5.000000e-02	1.000000e-01	5.098473e+00	3.621190e-01	2.866379e-01
1.000000e-01	1.500000e-01	3.442752e+00	1.607741e-01	1.146236e-01
1.500000e-01	2.200000e-01	2.299832e+00	6.805937e-02	2.068136e-02
2.200000e-01	3.000000e-01	1.561258e+00	6.642507e-02	7.475619e-02
3.000000e-01	4.000000e-01	1.092849e+00	7.050586e-02	8.636930e-02
4.000000e-01	5.000000e-01	7.892602e-01	6.126671e-02	7.356832e-02
5.000000e-01	6.000000e-01	6.098380e-01	5.430349e-02	6.267077e-02
6.000000e-01	7.000000e-01	4.802675e-01	4.507785e-02	5.387149e-02
7.000000e-01	8.000000e-01	3.839246e-01	3.480375e-02	4.239092e-02
8.000000e-01	9.000000e-01	3.659066e-01	3.285513e-02	3.670305e-02
9.000000e-01	1.000000e+00	7.383481e-01	5.283349e-02	6.275513e-02
# END HISTO1D



==> result_plots/GrTau1_stages.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{Groomed 1-jettiness}\\ $\tau^\mathrm{SD}$ w/ $z_\text{cut}=0.1$ at $\sqrt{s}=319$ GeV\\  $Q^2\in[150,20000]\,\text{GeV}^2$, $y\in [0.2,0.7]$
LogX=0
LegendXPos=0.35
NormalizeToIntegral=0
XLabel=$\tau^\mathrm{SD}$
YLabel=$d\sigma/d\tau^\mathrm{SD}$ [nb]
RatioYMax=1.7
RatioYMin=0
YMax=16.5
RatioPlotYMin=0
RatioPlotYMax=2.4
DrawOnly=a b c
LegendOnly=a b c
RatioPlot=1
RatioPlotReference=a
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /a
ErrorBandColor=green
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 2.184425077107562, dn: 2.931392032065185}}, 1: {"": {up: 0.5829307117405378, dn: 0.3860831980881243}}, 2: {"": {up: 0.4033961009787141, dn: 0.2770910973136256}}, 3: {"": {up: 0.3148622404767789, dn: 0.2227501140144552}}, 4: {"": {up: 0.1987783969999257, dn: 0.1483873862215559}}, 5: {"": {up: 0.1090229297110817, dn: 0.08892065468074162}}, 6: {"": {up: 0.06626752741072772, dn: 0.05776826073859642}}, 7: {"": {up: 0.06552060859271014, dn: 0.05397731988105992}}, 8: {"": {up: 0.05336184213629624, dn: 0.04334277927088809}}, 9: {"": {up: 0.04024484857543248, dn: 0.03287711963959505}}, 10: {"": {up: 0.03640209148267104, dn: 0.02860267029358513}}, 11: {"": {up: 0.06723053924803934, dn: 0.06090277727550297}}}
LineColor=green
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.055738e+01	2.931392e+00	2.184425e+00
5.000000e-02	1.000000e-01	3.732736e+00	3.860832e-01	5.829307e-01
1.000000e-01	1.500000e-01	2.513977e+00	2.770911e-01	4.033961e-01
1.500000e-01	2.200000e-01	1.957939e+00	2.227501e-01	3.148622e-01
2.200000e-01	3.000000e-01	1.348732e+00	1.483874e-01	1.987784e-01
3.000000e-01	4.000000e-01	9.196603e-01	8.892065e-02	1.090229e-01
4.000000e-01	5.000000e-01	6.404971e-01	5.776826e-02	6.626753e-02
5.000000e-01	6.000000e-01	5.252274e-01	5.397732e-02	6.552061e-02
6.000000e-01	7.000000e-01	4.069919e-01	4.334278e-02	5.336184e-02
7.000000e-01	8.000000e-01	3.119227e-01	3.287712e-02	4.024485e-02
8.000000e-01	9.000000e-01	2.549621e-01	2.860267e-02	3.640209e-02
9.000000e-01	1.000000e+00	8.674918e-01	6.090278e-02	6.723054e-02
# END HISTO1D


# BEGIN HISTO1D /b
ErrorBandColor=orange
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 2.225392284254415, dn: 2.995198146129522}}, 1: {"": {up: 0.5717746951021767, dn: 0.3760266230933076}}, 2: {"": {up: 0.3975557000794154, dn: 0.2713060238620302}}, 3: {"": {up: 0.3111969715469172, dn: 0.2189191156047903}}, 4: {"": {up: 0.1963730562929866, dn: 0.1457699053210861}}, 5: {"": {up: 0.1074030617560061, dn: 0.0871054814624197}}, 6: {"": {up: 0.06516615801368519, dn: 0.05650719806508508}}, 7: {"": {up: 0.06475989895360046, dn: 0.05309394381812582}}, 8: {"": {up: 0.05284690441356132, dn: 0.04273899841210788}}, 9: {"": {up: 0.03991781998871147, dn: 0.03249128480717894}}, 10: {"": {up: 0.03622489609628021, dn: 0.02839279994011804}}, 11: {"": {up: 0.06770425278025638, dn: 0.06083830696428094}}}
LineColor=orange
LineStyle=solid
LineWidth=0.05
Name=b
Path=b
Title=(N)NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.026500e+01	2.995198e+00	2.225392e+00
5.000000e-02	1.000000e-01	3.682865e+00	3.760266e-01	5.717747e-01
1.000000e-01	1.500000e-01	2.484023e+00	2.713060e-01	3.975557e-01
1.500000e-01	2.200000e-01	1.937588e+00	2.189191e-01	3.111970e-01
2.200000e-01	3.000000e-01	1.334564e+00	1.457699e-01	1.963731e-01
3.000000e-01	4.000000e-01	9.097015e-01	8.710548e-02	1.074031e-01
4.000000e-01	5.000000e-01	6.335097e-01	5.650720e-02	6.516616e-02
5.000000e-01	6.000000e-01	5.202989e-01	5.309394e-02	6.475990e-02
6.000000e-01	7.000000e-01	4.036057e-01	4.273900e-02	5.284690e-02
7.000000e-01	8.000000e-01	3.097500e-01	3.249128e-02	3.991782e-02
8.000000e-01	9.000000e-01	2.537760e-01	2.839280e-02	3.622490e-02
9.000000e-01	1.000000e+00	8.671264e-01	6.083831e-02	6.770425e-02
# END HISTO1D


# BEGIN HISTO1D /c
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.8083985939189811, dn: 0.8675487045473584}}, 1: {"": {up: 0.2866378805431111, dn: 0.3621189709914532}}, 2: {"": {up: 0.1146236364789481, dn: 0.1607741237562936}}, 3: {"": {up: 0.02068135954319006, dn: 0.06805936603398388}}, 4: {"": {up: 0.07475618749111557, dn: 0.06642506691658823}}, 5: {"": {up: 0.08636930203690896, dn: 0.07050585901480066}}, 6: {"": {up: 0.07356832295576388, dn: 0.06126671353647928}}, 7: {"": {up: 0.06267076546338335, dn: 0.05430349019135061}}, 8: {"": {up: 0.05387149129601088, dn: 0.0450778503964625}}, 9: {"": {up: 0.04239091571461584, dn: 0.03480374670847813}}, 10: {"": {up: 0.03670304673397828, dn: 0.03285513370293985}}, 11: {"": {up: 0.06275512664011795, dn: 0.05283349331808951}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=c
Path=c
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.894976e+00	8.675487e-01	8.083986e-01
5.000000e-02	1.000000e-01	5.098473e+00	3.621190e-01	2.866379e-01
1.000000e-01	1.500000e-01	3.442752e+00	1.607741e-01	1.146236e-01
1.500000e-01	2.200000e-01	2.299832e+00	6.805937e-02	2.068136e-02
2.200000e-01	3.000000e-01	1.561258e+00	6.642507e-02	7.475619e-02
3.000000e-01	4.000000e-01	1.092849e+00	7.050586e-02	8.636930e-02
4.000000e-01	5.000000e-01	7.892602e-01	6.126671e-02	7.356832e-02
5.000000e-01	6.000000e-01	6.098380e-01	5.430349e-02	6.267077e-02
6.000000e-01	7.000000e-01	4.802675e-01	4.507785e-02	5.387149e-02
7.000000e-01	8.000000e-01	3.839246e-01	3.480375e-02	4.239092e-02
8.000000e-01	9.000000e-01	3.659066e-01	3.285513e-02	3.670305e-02
9.000000e-01	1.000000e+00	7.383481e-01	5.283349e-02	6.275513e-02
# END HISTO1D



==> result_plots/GrTau2.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{Groomed 1-jettiness}\\ $\tau^\mathrm{SD}$ w/ $z_\text{cut}=0.2$ at $\sqrt{s}=319$ GeV\\  $Q^2\in[150,20000]\,\text{GeV}^2$, $y\in [0.2,0.7]$
LogX=0
LegendXPos=0.35
NormalizeToIntegral=0
XLabel=$\tau^\mathrm{SD}$
YLabel=$d\sigma/d\tau^\mathrm{SD}$ [nb]
RatioYMax=1.7
RatioYMin=0
YMax=12.5
DrawOnly=sherpa[_VarBand] sherpa a
LegendOnly=sherpa a
RatioPlot=1
RatioPlotReference=sherpa
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /sherpa[_VarBand]
BandComponentEnv=MUR=.*__MUF=.*
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.04670199999999802, dn: 0.01055399999999906}}, 1: {"": {up: -0.002448000000001116, dn: 0.05215600000000009}}, 2: {"": {up: -0.009358000000000199, dn: 0.03488000000000024}}, 3: {"": {up: -0.003231428571428552, dn: 0.01335714285714285}}, 4: {"": {up: -0.001601999999999881, dn: 0.00484112499999978}}, 5: {"": {up: 0.0002491000000000021, dn: 0.004894999999999983}}, 6: {"": {up: 0.00282249999999995, dn: 0.003302499999999986}}, 7: {"": {up: 0.002767400000000086, dn: 0.003699099999999955}}, 8: {"": {up: 0.0007537999999999712, dn: 0.002169700000000052}}, 9: {"": {up: 0.003736700000000037, dn: 0.002070300000000025}}, 10: {"": {up: 0.001152700000000006, dn: 0.0003654000000000157}}, 11: {"": {up: 0.00584909999999994, dn: 0.0002577999999999192}}}
ErrorType=env
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[_VarBand]
Path=sherpa[_VarBand]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.110969e+01	1.054663e+00	1.023466e+00
5.000000e-02	1.000000e-01	5.540300e+00	9.715452e-02	4.912661e-01
1.000000e-01	1.500000e-01	3.004346e+00	2.660385e-01	2.293150e-01
1.500000e-01	2.200000e-01	1.719544e+00	6.567563e-02	1.097576e-01
2.200000e-01	3.000000e-01	1.054882e+00	4.196815e-02	8.593093e-02
3.000000e-01	4.000000e-01	7.587179e-01	4.230733e-02	6.959735e-02
4.000000e-01	5.000000e-01	6.172644e-01	4.474245e-02	9.794198e-02
5.000000e-01	6.000000e-01	5.247316e-01	4.311179e-02	8.067508e-02
6.000000e-01	7.000000e-01	4.364283e-01	4.063966e-02	7.826663e-02
7.000000e-01	8.000000e-01	3.596574e-01	3.751896e-02	7.133004e-02
8.000000e-01	9.000000e-01	3.360494e-01	3.836124e-02	7.454651e-02
9.000000e-01	1.000000e+00	4.597053e-01	4.797089e-02	9.880798e-02
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.06454800000000027, dn: 0.01403599999999905}}, 1: {"": {up: -0.007672000000000345, dn: 0.05932599999999955}}, 2: {"": {up: -0.01177199999999967, dn: 0.03925000000000001}}, 3: {"": {up: -0.004794285714285529, dn: 0.01709571428571421}}, 4: {"": {up: 0.0009101249999998728, dn: 0.005507125000000057}}, 5: {"": {up: 0.0006855000000000055, dn: 0.002011499999999944}}, 6: {"": {up: 0.00313960000000002, dn: 0.0003539999999998544}}, 7: {"": {up: 0.002196399999999987, dn: 0.00171319999999997}}, 8: {"": {up: 0.0006946000000000452, dn: 0.0008898999999999435}}, 9: {"": {up: 0.001193599999999961, dn: 0.000897900000000007}}, 10: {"": {up: -0.0005096999999999463, dn: 0.001617299999999988}}, 11: {"": {up: 0.004213300000000086, dn: 0.0005313999999999597}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.166677e+01	-1.403600e-02	6.454800e-02
5.000000e-02	1.000000e-01	5.962128e+00	5.932600e-02	-7.672000e-03
1.000000e-01	1.500000e-01	3.245580e+00	3.925000e-02	-1.177200e-02
1.500000e-01	2.200000e-01	1.851296e+00	1.709571e-02	-4.794286e-03
2.200000e-01	3.000000e-01	1.121923e+00	5.507125e-03	9.101250e-04
3.000000e-01	4.000000e-01	7.965356e-01	2.011500e-03	6.855000e-04
4.000000e-01	5.000000e-01	6.420627e-01	3.540000e-04	3.139600e-03
5.000000e-01	6.000000e-01	5.372728e-01	1.713200e-03	2.196400e-03
6.000000e-01	7.000000e-01	4.380426e-01	8.899000e-04	6.946000e-04
7.000000e-01	8.000000e-01	3.524740e-01	8.979000e-04	1.193600e-03
8.000000e-01	9.000000e-01	3.211431e-01	1.617300e-03	-5.097000e-04
9.000000e-01	1.000000e+00	4.963438e-01	-5.314000e-04	4.213300e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.05630999999999986, dn: 0.01208199999999948}}, 1: {"": {up: -0.007432000000000549, dn: 0.05650400000000033}}, 2: {"": {up: -0.01118200000000025, dn: 0.0357460000000005}}, 3: {"": {up: -0.004218571428571405, dn: 0.0149057142857143}}, 4: {"": {up: 0.0009596250000001305, dn: 0.004586499999999827}}, 5: {"": {up: 0.0007020000000000914, dn: 0.001893799999999835}}, 6: {"": {up: 0.002959299999999998, dn: 0.0003212000000000215}}, 7: {"": {up: 0.002112800000000026, dn: 0.001717699999999933}}, 8: {"": {up: 0.0007267000000000245, dn: 0.000847099999999934}}, 9: {"": {up: 0.001148099999999985, dn: 0.0009929000000000188}}, 10: {"": {up: -0.0005021000000000053, dn: 0.001510600000000029}}, 11: {"": {up: 0.004148000000000041, dn: 0.0004785999999999402}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.116160e+01	-1.208200e-02	5.631000e-02
5.000000e-02	1.000000e-01	5.578842e+00	5.650400e-02	-7.432000e-03
1.000000e-01	1.500000e-01	3.022710e+00	3.574600e-02	-1.118200e-02
1.500000e-01	2.200000e-01	1.726239e+00	1.490571e-02	-4.218571e-03
2.200000e-01	3.000000e-01	1.054402e+00	4.586500e-03	9.596250e-04
3.000000e-01	4.000000e-01	7.572219e-01	1.893800e-03	7.020000e-04
4.000000e-01	5.000000e-01	6.157422e-01	3.212000e-04	2.959300e-03
5.000000e-01	6.000000e-01	5.184160e-01	1.717700e-03	2.112800e-03
6.000000e-01	7.000000e-01	4.249852e-01	8.471000e-04	7.267000e-04
7.000000e-01	8.000000e-01	3.437097e-01	9.929000e-04	1.148100e-03
8.000000e-01	9.000000e-01	3.152196e-01	1.510600e-03	-5.021000e-04
9.000000e-01	1.000000e+00	4.959398e-01	-4.786000e-04	4.148000e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.06385200000000069, dn: 0.01391000000000275}}, 1: {"": {up: -0.007362000000000535, dn: 0.05836600000000125}}, 2: {"": {up: -0.01245199999999969, dn: 0.03886199999999995}}, 3: {"": {up: -0.00475142857142874, dn: 0.0172171428571426}}, 4: {"": {up: 0.00123574999999998, dn: 0.005652999999999908}}, 5: {"": {up: 0.0005946000000001117, dn: 0.002486399999999889}}, 6: {"": {up: 0.003405300000000056, dn: 0.0004035000000000011}}, 7: {"": {up: 0.002432199999999995, dn: 0.001870099999999875}}, 8: {"": {up: 0.0009231999999999574, dn: 0.00099189999999999}}, 9: {"": {up: 0.001486199999999938, dn: 0.001169800000000054}}, 10: {"": {up: -0.0006736000000000519, dn: 0.001708600000000005}}, 11: {"": {up: 0.00469710000000001, dn: 0.0005722999999999701}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.160189e+01	-1.391000e-02	6.385200e-02
5.000000e-02	1.000000e-01	5.978404e+00	5.836600e-02	-7.362000e-03
1.000000e-01	1.500000e-01	3.283624e+00	3.886200e-02	-1.245200e-02
1.500000e-01	2.200000e-01	1.891973e+00	1.721714e-02	-4.751429e-03
2.200000e-01	3.000000e-01	1.161354e+00	5.653000e-03	1.235750e-03
3.000000e-01	4.000000e-01	8.372922e-01	2.486400e-03	5.946000e-04
4.000000e-01	5.000000e-01	6.859056e-01	4.035000e-04	3.405300e-03
5.000000e-01	6.000000e-01	5.825543e-01	1.870100e-03	2.432200e-03
6.000000e-01	7.000000e-01	4.811961e-01	9.919000e-04	9.232000e-04
7.000000e-01	8.000000e-01	3.923858e-01	1.169800e-03	1.486200e-03
8.000000e-01	9.000000e-01	3.617489e-01	1.708600e-03	-6.736000e-04
9.000000e-01	1.000000e+00	5.555595e-01	-5.723000e-04	4.697100e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.03690999999999889, dn: 0.03976800000000047}}, 1: {"": {up: 0.0054059999999998, dn: 0.229088}}, 2: {"": {up: 0.06234599999999979, dn: 0.08750400000000003}}, 3: {"": {up: -0.01788000000000012, dn: 0.1023957142857144}}, 4: {"": {up: 0.009009500000000115, dn: 0.04688000000000003}}, 5: {"": {up: 0.01495150000000001, dn: 0.01824799999999993}}, 6: {"": {up: 0.1214709, dn: 0.007927300000000082}}, 7: {"": {up: 0.002601299999999918, dn: 0.001880199999999999}}, 8: {"": {up: 0.0006409999999999472, dn: 0.00181250000000005}}, 9: {"": {up: 0.002203300000000019, dn: 0.00584469999999998}}, 10: {"": {up: -0.000394400000000017, dn: 0.06002630000000003}}, 11: {"": {up: 0.004069599999999896, dn: 0.0002318000000000042}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.073345e+01	3.976800e-02	3.691000e-02
5.000000e-02	1.000000e-01	5.471442e+00	2.290880e-01	5.406000e-03
1.000000e-01	1.500000e-01	2.960312e+00	8.750400e-02	6.234600e-02
1.500000e-01	2.200000e-01	1.730427e+00	1.023957e-01	-1.788000e-02
2.200000e-01	3.000000e-01	1.064171e+00	4.688000e-02	9.009500e-03
3.000000e-01	4.000000e-01	7.878474e-01	1.824800e-02	1.495150e-02
4.000000e-01	5.000000e-01	6.395124e-01	7.927300e-03	1.214709e-01
5.000000e-01	6.000000e-01	5.457368e-01	1.880200e-03	2.601300e-03
6.000000e-01	7.000000e-01	4.559941e-01	1.812500e-03	6.410000e-04
7.000000e-01	8.000000e-01	3.756869e-01	5.844700e-03	2.203300e-03
8.000000e-01	9.000000e-01	3.508059e-01	6.002630e-02	-3.944000e-04
9.000000e-01	1.000000e+00	5.582135e-01	2.318000e-04	4.069600e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.05690599999999968, dn: 0.009899999999998244}}, 1: {"": {up: -0.001299999999999635, dn: 0.05226600000000037}}, 2: {"": {up: -0.005749999999999922, dn: 0.03425799999999946}}, 3: {"": {up: -0.003705714285714201, dn: 0.01465000000000005}}, 4: {"": {up: 0.00234737500000004, dn: 0.005118750000000061}}, 5: {"": {up: 0.001124499999999973, dn: 0.003112099999999951}}, 6: {"": {up: 0.003863100000000008, dn: 0.0007392999999999983}}, 7: {"": {up: 0.003260800000000064, dn: 0.002669699999999886}}, 8: {"": {up: 0.001120699999999974, dn: 0.001914699999999936}}, 9: {"": {up: 0.002194799999999886, dn: 0.002187800000000018}}, 10: {"": {up: -0.0008362000000000647, dn: 0.001699700000000026}}, 11: {"": {up: 0.005399399999999832, dn: 0.0006417999999999147}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.094970e+01	-9.900000e-03	5.690600e-02
5.000000e-02	1.000000e-01	5.616504e+00	5.226600e-02	-1.300000e-03
1.000000e-01	1.500000e-01	3.123274e+00	3.425800e-02	-5.750000e-03
1.500000e-01	2.200000e-01	1.832293e+00	1.465000e-02	-3.705714e-03
2.200000e-01	3.000000e-01	1.156110e+00	5.118750e-03	2.347375e-03
3.000000e-01	4.000000e-01	8.679603e-01	3.112100e-03	1.124500e-03
4.000000e-01	5.000000e-01	7.391115e-01	7.393000e-04	3.863100e-03
5.000000e-01	6.000000e-01	6.455715e-01	2.669700e-03	3.260800e-03
6.000000e-01	7.000000e-01	5.444306e-01	1.914700e-03	1.120700e-03
7.000000e-01	8.000000e-01	4.526920e-01	2.187800e-03	2.194800e-03
8.000000e-01	9.000000e-01	4.247225e-01	1.699700e-03	-8.362000e-04
9.000000e-01	1.000000e+00	6.516573e-01	-6.418000e-04	5.399400e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.05181000000000147, dn: 0.06985199999999914}}, 1: {"": {up: 0.01930800000000055, dn: 0.3286599999999993}}, 2: {"": {up: 0.09892799999999946, dn: 0.110554}}, 3: {"": {up: -0.0234928571428572, dn: 0.1489242857142856}}, 4: {"": {up: 0.01358225000000002, dn: 0.06894500000000003}}, 5: {"": {up: 0.02675790000000011, dn: 0.02833849999999993}}, 6: {"": {up: 0.2359660000000001, dn: 0.01144139999999993}}, 7: {"": {up: 0.005372399999999944, dn: 0.002802300000000146}}, 8: {"": {up: 0.0004154999999999021, dn: 0.003343600000000002}}, 9: {"": {up: 0.003976499999999994, dn: 0.01113840000000005}}, 10: {"": {up: -0.0003649999999999487, dn: 0.1167561}}, 11: {"": {up: 0.004386899999999971, dn: 0.0008892000000000344}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.070050e+01	6.985200e-02	5.181000e-02
5.000000e-02	1.000000e-01	5.693282e+00	3.286600e-01	1.930800e-02
1.000000e-01	1.500000e-01	3.133230e+00	1.105540e-01	9.892800e-02
1.500000e-01	2.200000e-01	1.873039e+00	1.489243e-01	-2.349286e-02
2.200000e-01	3.000000e-01	1.169487e+00	6.894500e-02	1.358225e-02
3.000000e-01	4.000000e-01	8.905297e-01	2.833850e-02	2.675790e-02
4.000000e-01	5.000000e-01	7.360088e-01	1.144140e-02	2.359660e-01
5.000000e-01	6.000000e-01	6.387231e-01	2.802300e-03	5.372400e-03
6.000000e-01	7.000000e-01	5.408319e-01	3.343600e-03	4.155000e-04
7.000000e-01	8.000000e-01	4.507951e-01	1.113840e-02	3.976500e-03
8.000000e-01	9.000000e-01	4.242036e-01	1.167561e-01	-3.650000e-04
9.000000e-01	1.000000e+00	6.599902e-01	8.892000e-04	4.386900e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.04670199999999802, dn: 0.01055399999999906}}, 1: {"": {up: -0.002448000000001116, dn: 0.05215600000000009}}, 2: {"": {up: -0.009358000000000199, dn: 0.03488000000000024}}, 3: {"": {up: -0.003231428571428552, dn: 0.01335714285714285}}, 4: {"": {up: -0.001601999999999881, dn: 0.00484112499999978}}, 5: {"": {up: 0.0002491000000000021, dn: 0.004894999999999983}}, 6: {"": {up: 0.00282249999999995, dn: 0.003302499999999986}}, 7: {"": {up: 0.002767400000000086, dn: 0.003699099999999955}}, 8: {"": {up: 0.0007537999999999712, dn: 0.002169700000000052}}, 9: {"": {up: 0.003736700000000037, dn: 0.002070300000000025}}, 10: {"": {up: 0.001152700000000006, dn: 0.0003654000000000157}}, 11: {"": {up: 0.00584909999999994, dn: 0.0002577999999999192}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa
Path=sherpa
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.110969e+01	-1.055400e-02	4.670200e-02
5.000000e-02	1.000000e-01	5.540300e+00	5.215600e-02	-2.448000e-03
1.000000e-01	1.500000e-01	3.004346e+00	3.488000e-02	-9.358000e-03
1.500000e-01	2.200000e-01	1.719544e+00	1.335714e-02	-3.231429e-03
2.200000e-01	3.000000e-01	1.054882e+00	4.841125e-03	-1.602000e-03
3.000000e-01	4.000000e-01	7.587179e-01	4.895000e-03	2.491000e-04
4.000000e-01	5.000000e-01	6.172644e-01	3.302500e-03	2.822500e-03
5.000000e-01	6.000000e-01	5.247316e-01	3.699100e-03	2.767400e-03
6.000000e-01	7.000000e-01	4.364283e-01	2.169700e-03	7.538000e-04
7.000000e-01	8.000000e-01	3.596574e-01	2.070300e-03	3.736700e-03
8.000000e-01	9.000000e-01	3.360494e-01	3.654000e-04	1.152700e-03
9.000000e-01	1.000000e+00	4.597053e-01	-2.578000e-04	5.849100e-03
# END HISTO1D


# BEGIN HISTO1D /a
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.9035181389826921, dn: 1.114678864097744}}, 1: {"": {up: 0.1330313310585662, dn: 0.1716032362492106}}, 2: {"": {up: 0.05262776423195659, dn: 0.08519163797266671}}, 3: {"": {up: 0.09701645425495831, dn: 0.06777831967142922}}, 4: {"": {up: 0.07367879479016048, dn: 0.05506194141728127}}, 5: {"": {up: 0.05603644875684488, dn: 0.04350371836959532}}, 6: {"": {up: 0.04389322512244687, dn: 0.0368551725852535}}, 7: {"": {up: 0.03940236874006364, dn: 0.03366402560514414}}, 8: {"": {up: 0.03448365846761592, dn: 0.02944780661190177}}, 9: {"": {up: 0.03259420975512056, dn: 0.02634791974920742}}, 10: {"": {up: 0.03077459482871514, dn: 0.0273805787198444}}, 11: {"": {up: 0.046802728533205, dn: 0.04222007708139019}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.794309e+00	1.114679e+00	9.035181e-01
5.000000e-02	1.000000e-01	5.042417e+00	1.716032e-01	1.330313e-01
1.000000e-01	1.500000e-01	3.085199e+00	8.519164e-02	5.262776e-02
1.500000e-01	2.200000e-01	1.907315e+00	6.777832e-02	9.701645e-02
2.200000e-01	3.000000e-01	1.177963e+00	5.506194e-02	7.367879e-02
3.000000e-01	4.000000e-01	8.263437e-01	4.350372e-02	5.603645e-02
4.000000e-01	5.000000e-01	6.557550e-01	3.685517e-02	4.389323e-02
5.000000e-01	6.000000e-01	5.547872e-01	3.366403e-02	3.940237e-02
6.000000e-01	7.000000e-01	4.455713e-01	2.944781e-02	3.448366e-02
7.000000e-01	8.000000e-01	3.428180e-01	2.634792e-02	3.259421e-02
8.000000e-01	9.000000e-01	3.185219e-01	2.738058e-02	3.077459e-02
9.000000e-01	1.000000e+00	6.552130e-01	4.222008e-02	4.680273e-02
# END HISTO1D



==> result_plots/GrTau2_stages.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{Groomed 1-jettiness}\\ $\tau^\mathrm{SD}$ w/ $z_\text{cut}=0.2$ at $\sqrt{s}=319$ GeV\\  $Q^2\in[150,20000]\,\text{GeV}^2$, $y\in [0.2,0.7]$
LogX=0
LegendXPos=0.35
NormalizeToIntegral=0
XLabel=$\tau^\mathrm{SD}$
YLabel=$d\sigma/d\tau^\mathrm{SD}$ [nb]
RatioYMax=1.7
RatioYMin=0
YMax=16.5
RatioPlotYMin=0
RatioPlotYMax=2.4
DrawOnly=a b c
LegendOnly=a b c
RatioPlot=1
RatioPlotReference=a
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /a
ErrorBandColor=green
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 2.1604018420235, dn: 2.879594610849033}}, 1: {"": {up: 0.596830309261652, dn: 0.3900688021173346}}, 2: {"": {up: 0.4799327445143056, dn: 0.3160219937082571}}, 3: {"": {up: 0.3656210532645281, dn: 0.2442441886443916}}, 4: {"": {up: 0.1466440751247532, dn: 0.107567534617786}}, 5: {"": {up: 0.08455328289962827, dn: 0.06841386085539403}}, 6: {"": {up: 0.05515598984013192, dn: 0.04721860289831969}}, 7: {"": {up: 0.05955154740898705, dn: 0.04770538338503683}}, 8: {"": {up: 0.04928900443570916, dn: 0.03895667565370103}}, 9: {"": {up: 0.03713764608752851, dn: 0.0296665786929361}}, 10: {"": {up: 0.03388951736779064, dn: 0.02623150697187385}}, 11: {"": {up: 0.05205773710837547, dn: 0.05064569205663494}}}
LineColor=green
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.377494e+01	2.879595e+00	2.160402e+00
5.000000e-02	1.000000e-01	3.107268e+00	3.900688e-01	5.968303e-01
1.000000e-01	1.500000e-01	2.197053e+00	3.160220e-01	4.799327e-01
1.500000e-01	2.200000e-01	1.619709e+00	2.442442e-01	3.656211e-01
2.200000e-01	3.000000e-01	9.123162e-01	1.075675e-01	1.466441e-01
3.000000e-01	4.000000e-01	7.156665e-01	6.841386e-02	8.455328e-02
4.000000e-01	5.000000e-01	5.339775e-01	4.721860e-02	5.515599e-02
5.000000e-01	6.000000e-01	4.606975e-01	4.770538e-02	5.955155e-02
6.000000e-01	7.000000e-01	3.634201e-01	3.895668e-02	4.928900e-02
7.000000e-01	8.000000e-01	2.815930e-01	2.966658e-02	3.713765e-02
8.000000e-01	9.000000e-01	2.336931e-01	2.623151e-02	3.388952e-02
9.000000e-01	1.000000e+00	7.860106e-01	5.064569e-02	5.205774e-02
# END HISTO1D


# BEGIN HISTO1D /b
ErrorBandColor=orange
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 2.135673425486512, dn: 2.968303515026909}}, 1: {"": {up: 0.5930487779544933, dn: 0.3843760203932263}}, 2: {"": {up: 0.4781741068134009, dn: 0.3129858016489722}}, 3: {"": {up: 0.3645976410957343, dn: 0.2423305762426968}}, 4: {"": {up: 0.1460120256443644, dn: 0.1063119090676593}}, 5: {"": {up: 0.08414726971854181, dn: 0.0675701635403152}}, 6: {"": {up: 0.05488963631548582, dn: 0.04664633920343253}}, 7: {"": {up: 0.05937194872520873, dn: 0.04731090764086504}}, 8: {"": {up: 0.0491692597780935, dn: 0.03869005705738798}}, 9: {"": {up: 0.03706231820802253, dn: 0.02949742417975587}}, 10: {"": {up: 0.03384893261381422, dn: 0.02613988843394738}}, 11: {"": {up: 0.05230412281012153, dn: 0.05061759104243735}}}
LineColor=orange
LineStyle=solid
LineWidth=0.05
Name=b
Path=b
Title=(N)NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.340570e+01	2.968304e+00	2.135673e+00
5.000000e-02	1.000000e-01	3.075193e+00	3.843760e-01	5.930488e-01
1.000000e-01	1.500000e-01	2.178761e+00	3.129858e-01	4.781741e-01
1.500000e-01	2.200000e-01	1.607703e+00	2.423306e-01	3.645976e-01
2.200000e-01	3.000000e-01	9.041918e-01	1.063119e-01	1.460120e-01
3.000000e-01	4.000000e-01	7.100821e-01	6.757016e-02	8.414727e-02
4.000000e-01	5.000000e-01	5.301258e-01	4.664634e-02	5.488964e-02
5.000000e-01	6.000000e-01	4.580121e-01	4.731091e-02	5.937195e-02
6.000000e-01	7.000000e-01	3.615896e-01	3.869006e-02	4.916926e-02
7.000000e-01	8.000000e-01	2.804246e-01	2.949742e-02	3.706232e-02
8.000000e-01	9.000000e-01	2.330572e-01	2.613989e-02	3.384893e-02
9.000000e-01	1.000000e+00	7.858149e-01	5.061759e-02	5.230412e-02
# END HISTO1D


# BEGIN HISTO1D /c
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.9035181389826921, dn: 1.114678864097744}}, 1: {"": {up: 0.1330313310585662, dn: 0.1716032362492106}}, 2: {"": {up: 0.05262776423195659, dn: 0.08519163797266671}}, 3: {"": {up: 0.09701645425495831, dn: 0.06777831967142922}}, 4: {"": {up: 0.07367879479016048, dn: 0.05506194141728127}}, 5: {"": {up: 0.05603644875684488, dn: 0.04350371836959532}}, 6: {"": {up: 0.04389322512244687, dn: 0.0368551725852535}}, 7: {"": {up: 0.03940236874006364, dn: 0.03366402560514414}}, 8: {"": {up: 0.03448365846761592, dn: 0.02944780661190177}}, 9: {"": {up: 0.03259420975512056, dn: 0.02634791974920742}}, 10: {"": {up: 0.03077459482871514, dn: 0.0273805787198444}}, 11: {"": {up: 0.046802728533205, dn: 0.04222007708139019}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=c
Path=c
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.794309e+00	1.114679e+00	9.035181e-01
5.000000e-02	1.000000e-01	5.042417e+00	1.716032e-01	1.330313e-01
1.000000e-01	1.500000e-01	3.085199e+00	8.519164e-02	5.262776e-02
1.500000e-01	2.200000e-01	1.907315e+00	6.777832e-02	9.701645e-02
2.200000e-01	3.000000e-01	1.177963e+00	5.506194e-02	7.367879e-02
3.000000e-01	4.000000e-01	8.263437e-01	4.350372e-02	5.603645e-02
4.000000e-01	5.000000e-01	6.557550e-01	3.685517e-02	4.389323e-02
5.000000e-01	6.000000e-01	5.547872e-01	3.366403e-02	3.940237e-02
6.000000e-01	7.000000e-01	4.455713e-01	2.944781e-02	3.448366e-02
7.000000e-01	8.000000e-01	3.428180e-01	2.634792e-02	3.259421e-02
8.000000e-01	9.000000e-01	3.185219e-01	2.738058e-02	3.077459e-02
9.000000e-01	1.000000e+00	6.552130e-01	4.222008e-02	4.680273e-02
# END HISTO1D



==> result_plots/tau1b_3D_y3_Q0.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{1-jettiness}\\ $\tau$ at $\sqrt{s}=319$ GeV\\ $Q^2\in[150,200]\,\text{GeV}^2$, $y\in [0.4,0.7]$
LogX=0
LegendXPos=0.35
XLabel=$\tau$
YLabel=$d\sigma/d\tau$ [pb]
RatioYMax=1.7
RatioYMin=0
YMax=870
DrawOnly=sherpa[_VarBand] sherpa a
LegendOnly=sherpa a
RatioPlot=1
RatioPlotReference=sherpa
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /sherpa[_VarBand]
BandComponentEnv=MUR=.*__MUF=.*
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.1798759999999999, dn: 0.2331298000000001}}, 1: {"": {up: 11.84488, dn: 2.326459999999997}}, 2: {"": {up: 46.63700000000006, dn: 10.30599999999998}}, 3: {"": {up: 33.78485714285716, dn: 9.077714285714251}}, 4: {"": {up: -6.501999999999953, dn: 30.44925000000001}}, 5: {"": {up: -2.696399999999926, dn: 21.23219999999992}}, 6: {"": {up: -1.986785714285702, dn: 5.628785714285726}}, 7: {"": {up: -0.3078333333333489, dn: 1.472555555555573}}, 8: {"": {up: 0.8370714285714342, dn: 2.083071428571429}}, 9: {"": {up: 1.455916666666667, dn: 0.002166666666681749}}, 10: {"": {up: 5.158047619047636, dn: 3.991285714285823}}}
ErrorType=env
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[_VarBand]
Path=sherpa[_VarBand]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.001231e+00	4.428676e-01	2.179644e-01
5.000000e-02	1.000000e-01	5.733050e+01	7.176593e+00	1.323091e+01
1.000000e-01	1.500000e-01	2.935160e+02	4.471702e+01	6.088935e+01
1.500000e-01	2.200000e-01	5.942779e+02	9.886623e+01	9.683059e+01
2.200000e-01	3.000000e-01	5.812460e+02	3.125231e+01	8.147924e+01
3.000000e-01	4.000000e-01	3.456012e+02	3.278653e+01	3.806961e+01
4.000000e-01	5.400000e-01	2.032762e+02	8.452445e+00	2.672715e+01
5.400000e-01	7.200000e-01	1.328451e+02	8.548289e+00	1.499116e+01
7.200000e-01	8.600000e-01	9.498821e+01	8.805440e+00	1.486248e+01
8.600000e-01	9.800000e-01	1.026961e+02	1.182602e+01	2.166378e+01
9.800000e-01	1.001000e+00	4.217409e+02	5.209672e+01	1.045259e+02
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.2087527999999998, dn: 0.2174951999999999}}, 1: {"": {up: 12.80067999999999, dn: 2.415079999999996}}, 2: {"": {up: 51.21319999999997, dn: 11.27440000000001}}, 3: {"": {up: 36.79914285714278, dn: 10.33857142857141}}, 4: {"": {up: -6.527500000000032, dn: 32.50587500000006}}, 5: {"": {up: -4.432199999999966, dn: 23.30790000000002}}, 6: {"": {up: -0.1593571428571465, dn: 3.782857142857154}}, 7: {"": {up: -0.335277777777776, dn: 1.702111111111094}}, 8: {"": {up: 0.5433571428571469, dn: 1.031428571428563}}, 9: {"": {up: 0.8117500000000035, dn: 1.09908333333334}}, 10: {"": {up: 1.624380952380989, dn: 1.931333333333384}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.132772e+00	2.174952e-01	2.087528e-01
5.000000e-02	1.000000e-01	6.141702e+01	-2.415080e+00	1.280068e+01
1.000000e-01	1.500000e-01	3.171284e+02	-1.127440e+01	5.121320e+01
1.500000e-01	2.200000e-01	6.489253e+02	-1.033857e+01	3.679914e+01
2.200000e-01	3.000000e-01	6.389424e+02	3.250588e+01	-6.527500e+00
3.000000e-01	4.000000e-01	3.840051e+02	2.330790e+01	-4.432200e+00
4.000000e-01	5.400000e-01	2.258524e+02	3.782857e+00	-1.593571e-01
5.400000e-01	7.200000e-01	1.419260e+02	1.702111e+00	-3.352778e-01
7.200000e-01	8.600000e-01	9.492814e+01	1.031429e+00	5.433571e-01
8.600000e-01	9.800000e-01	9.875733e+01	1.099083e+00	8.117500e-01
9.800000e-01	1.001000e+00	4.197258e+02	1.931333e+00	1.624381e+00
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1776312, dn: 0.2049315999999999}}, 1: {"": {up: 11.91875999999999, dn: 2.271299999999997}}, 2: {"": {up: 46.99860000000007, dn: 10.29900000000004}}, 3: {"": {up: 33.5127142857142, dn: 9.443142857142789}}, 4: {"": {up: -6.213375000000042, dn: 30.13475000000005}}, 5: {"": {up: -3.999400000000037, dn: 21.47619999999995}}, 6: {"": {up: -0.09114285714284165, dn: 3.435000000000002}}, 7: {"": {up: -0.3857777777777756, dn: 1.676500000000004}}, 8: {"": {up: 0.5936428571428536, dn: 1.062642857142862}}, 9: {"": {up: 0.8474166666666605, dn: 1.107166666666672}}, 10: {"": {up: 1.38695238095238, dn: 1.780952380952385}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.192218e+00	2.049316e-01	1.776312e-01
5.000000e-02	1.000000e-01	5.849656e+01	-2.271300e+00	1.191876e+01
1.000000e-01	1.500000e-01	2.960524e+02	-1.029900e+01	4.699860e+01
1.500000e-01	2.200000e-01	5.972400e+02	-9.443143e+00	3.351271e+01
2.200000e-01	3.000000e-01	5.841313e+02	3.013475e+01	-6.213375e+00
3.000000e-01	4.000000e-01	3.487896e+02	2.147620e+01	-3.999400e+00
4.000000e-01	5.400000e-01	2.064516e+02	3.435000e+00	-9.114286e-02
5.400000e-01	7.200000e-01	1.311653e+02	1.676500e+00	-3.857778e-01
7.200000e-01	8.600000e-01	8.858479e+01	1.062643e+00	5.936429e-01
8.600000e-01	9.800000e-01	9.403650e+01	1.107167e+00	8.474167e-01
9.800000e-01	1.001000e+00	4.153108e+02	1.780952e+00	1.386952e+00
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.2105639999999999, dn: 0.2480036000000001}}, 1: {"": {up: 12.52391999999999, dn: 2.436920000000001}}, 2: {"": {up: 50.3818, dn: 11.05900000000003}}, 3: {"": {up: 36.38842857142856, dn: 10.19928571428579}}, 4: {"": {up: -6.480000000000018, dn: 31.93300000000011}}, 5: {"": {up: -4.319699999999955, dn: 22.64949999999999}}, 6: {"": {up: 0.09164285714285825, dn: 3.899500000000018}}, 7: {"": {up: -0.2969444444444207, dn: 1.901277777777779}}, 8: {"": {up: 0.5310714285714369, dn: 1.190071428571429}}, 9: {"": {up: 0.9592499999999973, dn: 1.197500000000005}}, 10: {"": {up: 1.659047619047556, dn: 2.401523809523894}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.818064e-01	2.480036e-01	2.105640e-01
5.000000e-02	1.000000e-01	5.923070e+01	-2.436920e+00	1.252392e+01
1.000000e-01	1.500000e-01	3.102418e+02	-1.105900e+01	5.038180e+01
1.500000e-01	2.200000e-01	6.374296e+02	-1.019929e+01	3.638843e+01
2.200000e-01	3.000000e-01	6.301804e+02	3.193300e+01	-6.480000e+00
3.000000e-01	4.000000e-01	3.833359e+02	2.264950e+01	-4.319700e+00
4.000000e-01	5.400000e-01	2.309648e+02	3.899500e+00	9.164286e-02
5.400000e-01	7.200000e-01	1.496461e+02	1.901278e+00	-2.969444e-01
7.200000e-01	8.600000e-01	1.032126e+02	1.190071e+00	5.310714e-01
8.600000e-01	9.800000e-01	1.101785e+02	1.197500e+00	9.592500e-01
9.800000e-01	1.001000e+00	4.766210e+02	2.401524e+00	1.659048e+00
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1469228, dn: 0.2111356}}, 1: {"": {up: 10.64622, dn: 2.09984}}, 2: {"": {up: 40.42860000000002, dn: 8.504000000000019}}, 3: {"": {up: 24.33042857142857, dn: 39.3031428571428}}, 4: {"": {up: 15.99700000000007, dn: 77.01774999999998}}, 5: {"": {up: 11.49689999999998, dn: 57.40199999999999}}, 6: {"": {up: 33.14564285714286, dn: 15.24221428571428}}, 7: {"": {up: 0.5914999999999964, dn: 1.580111111111108}}, 8: {"": {up: -0.2186428571428678, dn: 1.4435}}, 9: {"": {up: 0.9578333333333404, dn: 48.590525}}, 10: {"": {up: 0.9570476190476711, dn: 2.159142857142854}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.054079e+00	2.111356e-01	1.469228e-01
5.000000e-02	1.000000e-01	5.316320e+01	-2.099840e+00	1.064622e+01
1.000000e-01	1.500000e-01	2.660784e+02	-8.504000e+00	4.042860e+01
1.500000e-01	2.200000e-01	5.342447e+02	3.930314e+01	2.433043e+01
2.200000e-01	3.000000e-01	5.275338e+02	7.701775e+01	1.599700e+01
3.000000e-01	4.000000e-01	3.407896e+02	5.740200e+01	1.149690e+01
4.000000e-01	5.400000e-01	2.001664e+02	1.524221e+01	3.314564e+01
5.400000e-01	7.200000e-01	1.266363e+02	1.580111e+00	5.915000e-01
7.200000e-01	8.600000e-01	8.939021e+01	1.443500e+00	-2.186429e-01
8.600000e-01	9.800000e-01	1.000776e+02	4.859052e+01	9.578333e-01
9.800000e-01	1.001000e+00	4.705451e+02	2.159143e+00	9.570476e-01
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1815275999999999, dn: 0.2732982}}, 1: {"": {up: 11.6581, dn: 2.388399999999997}}, 2: {"": {up: 46.399, dn: 9.969800000000021}}, 3: {"": {up: 33.55914285714289, dn: 9.514428571428653}}, 4: {"": {up: -5.711999999999875, dn: 29.72874999999999}}, 5: {"": {up: -4.036299999999983, dn: 19.47819999999996}}, 6: {"": {up: 0.9635000000000105, dn: 4.145571428571429}}, 7: {"": {up: -0.1018888888888796, dn: 2.33161111111113}}, 8: {"": {up: 0.6820714285714331, dn: 1.978357142857135}}, 9: {"": {up: 1.45683333333335, dn: 1.376166666666649}}, 10: {"": {up: 0.5057142857143617, dn: 3.21285714285716}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.404114e-01	2.732982e-01	1.815276e-01
5.000000e-02	1.000000e-01	5.574000e+01	-2.388400e+00	1.165810e+01
1.000000e-01	1.500000e-01	2.895458e+02	-9.969800e+00	4.639900e+01
1.500000e-01	2.200000e-01	5.867213e+02	-9.514429e+00	3.355914e+01
2.200000e-01	3.000000e-01	5.725773e+02	2.972875e+01	-5.712000e+00
3.000000e-01	4.000000e-01	3.484289e+02	1.947820e+01	-4.036300e+00
4.000000e-01	5.400000e-01	2.228647e+02	4.145571e+00	9.635000e-01
5.400000e-01	7.200000e-01	1.542066e+02	2.331611e+00	-1.018889e-01
7.200000e-01	8.600000e-01	1.116279e+02	1.978357e+00	6.820714e-01
8.600000e-01	9.800000e-01	1.247909e+02	1.376167e+00	1.456833e+00
9.800000e-01	1.001000e+00	5.685357e+02	3.212857e+00	5.057143e-01
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1494584, dn: 0.2468688}}, 1: {"": {up: 10.69291999999999, dn: 2.19189999999999}}, 2: {"": {up: 40.28580000000005, dn: 8.170800000000042}}, 3: {"": {up: 22.52757142857149, dn: 61.67971428571423}}, 4: {"": {up: 27.71924999999999, dn: 100.70975}}, 5: {"": {up: 21.34789999999992, dn: 81.55379999999997}}, 6: {"": {up: 49.26571428571424, dn: 21.19335714285714}}, 7: {"": {up: 2.455888888888893, dn: 1.884888888888895}}, 8: {"": {up: 0.0152142857142934, dn: 2.457571428571413}}, 9: {"": {up: 1.364249999999998, dn: 94.90871666666668}}, 10: {"": {up: -0.03761904761904589, dn: 3.207619047619119}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.716264e-01	2.468688e-01	1.494584e-01
5.000000e-02	1.000000e-01	5.279460e+01	-2.191900e+00	1.069292e+01
1.000000e-01	1.500000e-01	2.675666e+02	-8.170800e+00	4.028580e+01
1.500000e-01	2.200000e-01	5.405396e+02	6.167971e+01	2.252757e+01
2.200000e-01	3.000000e-01	5.368108e+02	1.007097e+02	2.771925e+01
3.000000e-01	4.000000e-01	3.629162e+02	8.155380e+01	2.134790e+01
4.000000e-01	5.400000e-01	2.214756e+02	2.119336e+01	4.926571e+01
5.400000e-01	7.200000e-01	1.450032e+02	1.884889e+00	2.455889e+00
7.200000e-01	8.600000e-01	1.058144e+02	2.457571e+00	1.521429e-02
8.600000e-01	9.800000e-01	1.208611e+02	9.490872e+01	1.364250e+00
9.800000e-01	1.001000e+00	5.721829e+02	3.207619e+00	-3.761905e-02
# END HISTO1D


# BEGIN HISTO1D /sherpa
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.1798759999999999, dn: 0.2331298000000001}}, 1: {"": {up: 11.84488, dn: 2.326459999999997}}, 2: {"": {up: 46.63700000000006, dn: 10.30599999999998}}, 3: {"": {up: 33.78485714285716, dn: 9.077714285714251}}, 4: {"": {up: -6.501999999999953, dn: 30.44925000000001}}, 5: {"": {up: -2.696399999999926, dn: 21.23219999999992}}, 6: {"": {up: -1.986785714285702, dn: 5.628785714285726}}, 7: {"": {up: -0.3078333333333489, dn: 1.472555555555573}}, 8: {"": {up: 0.8370714285714342, dn: 2.083071428571429}}, 9: {"": {up: 1.455916666666667, dn: 0.002166666666681749}}, 10: {"": {up: 5.158047619047636, dn: 3.991285714285823}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa
Path=sherpa
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.001231e+00	2.331298e-01	1.798760e-01
5.000000e-02	1.000000e-01	5.733050e+01	-2.326460e+00	1.184488e+01
1.000000e-01	1.500000e-01	2.935160e+02	-1.030600e+01	4.663700e+01
1.500000e-01	2.200000e-01	5.942779e+02	-9.077714e+00	3.378486e+01
2.200000e-01	3.000000e-01	5.812460e+02	3.044925e+01	-6.502000e+00
3.000000e-01	4.000000e-01	3.456012e+02	2.123220e+01	-2.696400e+00
4.000000e-01	5.400000e-01	2.032762e+02	5.628786e+00	-1.986786e+00
5.400000e-01	7.200000e-01	1.328451e+02	1.472556e+00	-3.078333e-01
7.200000e-01	8.600000e-01	9.498821e+01	2.083071e+00	8.370714e-01
8.600000e-01	9.800000e-01	1.026961e+02	-2.166667e-03	1.455917e+00
9.800000e-01	1.001000e+00	4.217409e+02	3.991286e+00	5.158048e+00
# END HISTO1D


# BEGIN HISTO1D /a
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.2876486347130834, dn: 0.2237575566431266}}, 1: {"": {up: 17.27228548360002, dn: 10.47388343293769}}, 2: {"": {up: 71.57096176442514, dn: 43.52430849202156}}, 3: {"": {up: 90.11064552587493, dn: 72.87812842897944}}, 4: {"": {up: 42.53420546156929, dn: 53.68499535398934}}, 5: {"": {up: 5.383867636069226, dn: 20.45136278910633}}, 6: {"": {up: 17.56335976219998, dn: 15.94788284415765}}, 7: {"": {up: 17.93281802892483, dn: 11.69371391245591}}, 8: {"": {up: 15.43318478318757, dn: 9.83730187980143}}, 9: {"": {up: 14.64900730705736, dn: 9.161223642780186}}, 10: {"": {up: 40.45899922770093, dn: 28.06899937309311}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.123582e-01	2.237576e-01	2.876486e-01
5.000000e-02	1.000000e-01	5.974462e+01	1.047388e+01	1.727229e+01
1.000000e-01	1.500000e-01	2.877458e+02	4.352431e+01	7.157096e+01
1.500000e-01	2.200000e-01	5.092339e+02	7.287813e+01	9.011065e+01
2.200000e-01	3.000000e-01	4.706667e+02	5.368500e+01	4.253421e+01
3.000000e-01	4.000000e-01	2.861397e+02	2.045136e+01	5.383868e+00
4.000000e-01	5.400000e-01	1.574799e+02	1.594788e+01	1.756336e+01
5.400000e-01	7.200000e-01	1.029702e+02	1.169371e+01	1.793282e+01
7.200000e-01	8.600000e-01	7.659799e+01	9.837302e+00	1.543318e+01
8.600000e-01	9.800000e-01	9.288691e+01	9.161224e+00	1.464901e+01
9.800000e-01	1.001000e+00	4.201051e+02	2.806900e+01	4.045900e+01
# END HISTO1D



==> result_plots/tau1b_3D_y3_Q0_stages.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{1-jettiness}\\ $\tau$ at $\sqrt{s}=319$ GeV\\ $Q^2\in[150,200]\,\text{GeV}^2$, $y\in [0.4,0.7]$
LogX=0
LegendXPos=0.35
XLabel=$\tau$
YLabel=$d\sigma/d\tau$ [pb]
RatioYMax=1.7
RatioYMin=0
YMax=870
RatioPlotYMin=0
RatioPlotYMax=2.4
DrawOnly=a b c
LegendOnly=a b c
RatioPlot=1
RatioPlotReference=a
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /a
ErrorBandColor=green
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 303.2098451731545, dn: 290.4984332579235}}, 1: {"": {up: 47.05032791007409, dn: 108.7958178585553}}, 2: {"": {up: 46.83106747514898, dn: 38.51159803063399}}, 3: {"": {up: 27.56393261053552, dn: 18.55645499359287}}, 4: {"": {up: 17.24621964353332, dn: 15.48878732567599}}, 5: {"": {up: 15.90999128861085, dn: 12.63125253034218}}, 6: {"": {up: 9.763629309294885, dn: 7.352375811581581}}, 7: {"": {up: 14.29478410083648, dn: 9.262390354772606}}, 8: {"": {up: 9.509048688862059, dn: 5.97735192508862}}, 9: {"": {up: 10.96394197579519, dn: 7.049239855030244}}, 10: {"": {up: 52.52988027241872, dn: 38.92878063361502}}}
LineColor=green
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.280413e+02	2.904984e+02	3.032098e+02
5.000000e-02	1.000000e-01	7.128274e+02	1.087958e+02	4.705033e+01
1.000000e-01	1.500000e-01	4.842098e+02	3.851160e+01	4.683107e+01
1.500000e-01	2.200000e-01	3.172935e+02	1.855645e+01	2.756393e+01
2.200000e-01	3.000000e-01	2.168734e+02	1.548879e+01	1.724622e+01
3.000000e-01	4.000000e-01	1.515975e+02	1.263125e+01	1.590999e+01
4.000000e-01	5.400000e-01	9.689668e+01	7.352376e+00	9.763629e+00
5.400000e-01	7.200000e-01	7.936629e+01	9.262390e+00	1.429478e+01
7.200000e-01	8.600000e-01	5.316710e+01	5.977352e+00	9.509049e+00
8.600000e-01	9.800000e-01	5.274367e+01	7.049240e+00	1.096394e+01
9.800000e-01	1.001000e+00	6.472507e+02	3.892878e+01	5.252988e+01
# END HISTO1D


# BEGIN HISTO1D /b
ErrorBandColor=orange
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 265.2707741901382, dn: 262.8800863430088}}, 1: {"": {up: 34.10550044653394, dn: 68.53684386508621}}, 2: {"": {up: 45.26744165596148, dn: 22.24382409430149}}, 3: {"": {up: 26.3114571882154, dn: 23.43850249993829}}, 4: {"": {up: 26.14256208241861, dn: 19.94612062425477}}, 5: {"": {up: 22.27409770294926, dn: 15.19429567329269}}, 6: {"": {up: 13.38566695744561, dn: 8.705394252778831}}, 7: {"": {up: 16.14919735870836, dn: 9.874979502451865}}, 8: {"": {up: 10.46502493632764, dn: 6.237878173030857}}, 9: {"": {up: 11.50883172134058, dn: 7.159437627386701}}, 10: {"": {up: 52.89912873719072, dn: 38.95034923111848}}}
LineColor=orange
LineStyle=solid
LineWidth=0.05
Name=b
Path=b
Title=(N)NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.061828e+02	2.628801e+02	2.652708e+02
5.000000e-02	1.000000e-01	6.857544e+02	6.853684e+01	3.410550e+01
1.000000e-01	1.500000e-01	4.670938e+02	2.224382e+01	4.526744e+01
1.500000e-01	2.200000e-01	3.066006e+02	2.343850e+01	2.631146e+01
2.200000e-01	3.000000e-01	2.103816e+02	1.994612e+01	2.614256e+01
3.000000e-01	4.000000e-01	1.476733e+02	1.519430e+01	2.227410e+01
4.000000e-01	5.400000e-01	9.469222e+01	8.705394e+00	1.338567e+01
5.400000e-01	7.200000e-01	7.826383e+01	9.874980e+00	1.614920e+01
7.200000e-01	8.600000e-01	5.261553e+01	6.237878e+00	1.046502e+01
8.600000e-01	9.800000e-01	5.244072e+01	7.159438e+00	1.150883e+01
9.800000e-01	1.001000e+00	6.470521e+02	3.895035e+01	5.289913e+01
# END HISTO1D


# BEGIN HISTO1D /c
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.2876486347130834, dn: 0.2237575566431266}}, 1: {"": {up: 17.27228548360002, dn: 10.47388343293769}}, 2: {"": {up: 71.57096176442514, dn: 43.52430849202156}}, 3: {"": {up: 90.11064552587493, dn: 72.87812842897944}}, 4: {"": {up: 42.53420546156929, dn: 53.68499535398934}}, 5: {"": {up: 5.383867636069226, dn: 20.45136278910633}}, 6: {"": {up: 17.56335976219998, dn: 15.94788284415765}}, 7: {"": {up: 17.93281802892483, dn: 11.69371391245591}}, 8: {"": {up: 15.43318478318757, dn: 9.83730187980143}}, 9: {"": {up: 14.64900730705736, dn: 9.161223642780186}}, 10: {"": {up: 40.45899922770093, dn: 28.06899937309311}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=c
Path=c
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.123582e-01	2.237576e-01	2.876486e-01
5.000000e-02	1.000000e-01	5.974462e+01	1.047388e+01	1.727229e+01
1.000000e-01	1.500000e-01	2.877458e+02	4.352431e+01	7.157096e+01
1.500000e-01	2.200000e-01	5.092339e+02	7.287813e+01	9.011065e+01
2.200000e-01	3.000000e-01	4.706667e+02	5.368500e+01	4.253421e+01
3.000000e-01	4.000000e-01	2.861397e+02	2.045136e+01	5.383868e+00
4.000000e-01	5.400000e-01	1.574799e+02	1.594788e+01	1.756336e+01
5.400000e-01	7.200000e-01	1.029702e+02	1.169371e+01	1.793282e+01
7.200000e-01	8.600000e-01	7.659799e+01	9.837302e+00	1.543318e+01
8.600000e-01	9.800000e-01	9.288691e+01	9.161224e+00	1.464901e+01
9.800000e-01	1.001000e+00	4.201051e+02	2.806900e+01	4.045900e+01
# END HISTO1D



==> result_plots/tau1b_3D_y3_Q3.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{1-jettiness}\\ $\tau$ at $\sqrt{s}=319$ GeV\\ $Q^2\in[440,700]\,\text{GeV}^2$, $y\in [0.4,0.7]$
LogX=0
LegendXPos=0.35
XLabel=$\tau$
YLabel=$d\sigma/d\tau$ [pb]
RatioYMax=1.7
RatioYMin=0
YMax=580
DrawOnly=sherpa[_VarBand] sherpa a
LegendOnly=sherpa a
RatioPlot=1
RatioPlotReference=sherpa
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /sherpa[_VarBand]
BandComponentEnv=MUR=.*__MUF=.*
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 2.305395999999998, dn: 0.3070160000000008}}, 1: {"": {up: 17.64278000000002, dn: 2.827380000000005}}, 2: {"": {up: 6.416199999999947, dn: 1.670400000000029}}, 3: {"": {up: 0.5204285714285675, dn: 12.35785714285714}}, 4: {"": {up: -0.8566250000000082, dn: 5.074125000000009}}, 5: {"": {up: 0.05826999999999316, dn: 0.9738200000000035}}, 6: {"": {up: 0.3982357142857182, dn: 0.4801285714285655}}, 7: {"": {up: 0.2147388888888884, dn: 0.2125444444444469}}, 8: {"": {up: 0.4628357142857169, dn: 0.2565357142857145}}, 9: {"": {up: 0.3828916666666657, dn: 0.4489249999999991}}, 10: {"": {up: 2.502285714285733, dn: 1.119238095238103}}}
ErrorType=env
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[_VarBand]
Path=sherpa[_VarBand]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.413534e+01	1.187601e+00	2.616985e+00
5.000000e-02	1.000000e-01	1.996714e+02	2.455919e+01	2.932014e+01
1.000000e-01	1.500000e-01	3.541120e+02	3.473679e+01	3.820660e+01
1.500000e-01	2.200000e-01	2.595649e+02	1.688927e+01	1.671350e+01
2.200000e-01	3.000000e-01	1.346275e+02	6.020920e+00	9.075020e+00
3.000000e-01	4.000000e-01	7.963129e+01	3.904858e+00	9.617327e+00
4.000000e-01	5.400000e-01	4.846063e+01	3.537772e+00	7.411966e+00
5.400000e-01	7.200000e-01	2.838303e+01	2.834081e+00	5.979587e+00
7.200000e-01	8.600000e-01	1.855513e+01	2.172053e+00	4.439144e+00
8.600000e-01	9.800000e-01	1.975748e+01	2.587846e+00	5.112339e+00
9.800000e-01	1.001000e+00	8.267438e+01	1.161533e+01	2.384229e+01
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 2.391297999999999, dn: 0.3293800000000022}}, 1: {"": {up: 18.95440000000002, dn: 3.137000000000029}}, 2: {"": {up: 7.252999999999986, dn: 2.210800000000006}}, 3: {"": {up: -0.1808571428570644, dn: 11.65642857142853}}, 4: {"": {up: -1.121874999999989, dn: 4.203625000000017}}, 5: {"": {up: 0.1176000000000101, dn: 1.014610000000005}}, 6: {"": {up: 0.101700000000001, dn: 0.7975999999999956}}, 7: {"": {up: 0.1297944444444425, dn: 0.2200944444444488}}, 8: {"": {up: 0.260235714285713, dn: 0.1539285714285725}}, 9: {"": {up: 0.1590583333333342, dn: 0.1424416666666666}}, 10: {"": {up: 1.044285714285721, dn: 0.1637142857142919}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.465957e+01	-3.293800e-01	2.391298e+00
5.000000e-02	1.000000e-01	2.084260e+02	-3.137000e+00	1.895440e+01
1.000000e-01	1.500000e-01	3.715652e+02	-2.210800e+00	7.253000e+00
1.500000e-01	2.200000e-01	2.747620e+02	1.165643e+01	-1.808571e-01
2.200000e-01	3.000000e-01	1.435760e+02	4.203625e+00	-1.121875e+00
3.000000e-01	4.000000e-01	8.489407e+01	1.014610e+00	1.176000e-01
4.000000e-01	5.400000e-01	4.974149e+01	7.976000e-01	1.017000e-01
5.400000e-01	7.200000e-01	2.801978e+01	2.200944e-01	1.297944e-01
7.200000e-01	8.600000e-01	1.791582e+01	1.539286e-01	2.602357e-01
8.600000e-01	9.800000e-01	1.926917e+01	1.424417e-01	1.590583e-01
9.800000e-01	1.001000e+00	8.681257e+01	1.637143e-01	1.044286e+00
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 2.323027999999999, dn: 0.3100579999999997}}, 1: {"": {up: 17.9494, dn: 3.009800000000041}}, 2: {"": {up: 6.830399999999997, dn: 2.106200000000001}}, 3: {"": {up: 0.03885714285712538, dn: 11.14399999999998}}, 4: {"": {up: -1.110749999999996, dn: 3.93912499999999}}, 5: {"": {up: 0.1553299999999922, dn: 0.9671000000000021}}, 6: {"": {up: 0.1263642857142884, dn: 0.7816071428571405}}, 7: {"": {up: 0.1367888888888871, dn: 0.2302444444444411}}, 8: {"": {up: 0.276135714285715, dn: 0.1554928571428604}}, 9: {"": {up: 0.183683333333331, dn: 0.156875000000003}}, 10: {"": {up: 1.07380952380953, dn: 0.1376666666666608}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.427916e+01	-3.100580e-01	2.323028e+00
5.000000e-02	1.000000e-01	2.000078e+02	-3.009800e+00	1.794940e+01
1.000000e-01	1.500000e-01	3.542230e+02	-2.106200e+00	6.830400e+00
1.500000e-01	2.200000e-01	2.624147e+02	1.114400e+01	3.885714e-02
2.200000e-01	3.000000e-01	1.385411e+02	3.939125e+00	-1.110750e+00
3.000000e-01	4.000000e-01	8.261816e+01	9.671000e-01	1.553300e-01
4.000000e-01	5.400000e-01	4.875849e+01	7.816071e-01	1.263643e-01
5.400000e-01	7.200000e-01	2.771203e+01	2.302444e-01	1.367889e-01
7.200000e-01	8.600000e-01	1.788032e+01	1.554929e-01	2.761357e-01
8.600000e-01	9.800000e-01	1.941188e+01	1.568750e-01	1.836833e-01
9.800000e-01	1.001000e+00	8.893538e+01	1.376667e-01	1.073810e+00
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 2.353039999999998, dn: 0.323874}}, 1: {"": {up: 18.82919999999999, dn: 3.069800000000015}}, 2: {"": {up: 7.222600000000057, dn: 2.184000000000026}}, 3: {"": {up: -0.2805714285713634, dn: 11.54271428571428}}, 4: {"": {up: -1.101249999999993, dn: 4.20150000000001}}, 5: {"": {up: 0.1202900000000113, dn: 1.094139999999982}}, 6: {"": {up: 0.1580500000000029, dn: 0.788971428571422}}, 7: {"": {up: 0.1601222222222276, dn: 0.2537333333333294}}, 8: {"": {up: 0.3235785714285733, dn: 0.182464285714282}}, 9: {"": {up: 0.2049083333333286, dn: 0.1973416666666701}}, 10: {"": {up: 1.363285714285723, dn: 0.2435714285714283}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.441391e+01	-3.238740e-01	2.353040e+00
5.000000e-02	1.000000e-01	2.064216e+02	-3.069800e+00	1.882920e+01
1.000000e-01	1.500000e-01	3.692650e+02	-2.184000e+00	7.222600e+00
1.500000e-01	2.200000e-01	2.758679e+02	1.154271e+01	-2.805714e-01
2.200000e-01	3.000000e-01	1.469919e+02	4.201500e+00	-1.101250e+00
3.000000e-01	4.000000e-01	8.892664e+01	1.094140e+00	1.202900e-01
4.000000e-01	5.400000e-01	5.354708e+01	7.889714e-01	1.580500e-01
5.400000e-01	7.200000e-01	3.099024e+01	2.537333e-01	1.601222e-01
7.200000e-01	8.600000e-01	2.018427e+01	1.824643e-01	3.235786e-01
8.600000e-01	9.800000e-01	2.189063e+01	1.973417e-01	2.049083e-01
9.800000e-01	1.001000e+00	9.865100e+01	2.435714e-01	1.363286e+00
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 2.211431999999999, dn: 0.2799659999999999}}, 1: {"": {up: 16.6497, dn: 2.668759999999992}}, 2: {"": {up: 6.490400000000022, dn: 1.908999999999992}}, 3: {"": {up: 0.428571428571388, dn: 10.61714285714288}}, 4: {"": {up: -0.9158749999999998, dn: 3.81049999999999}}, 5: {"": {up: 0.1469400000000149, dn: 1.081400000000002}}, 6: {"": {up: 0.1543714285714302, dn: 0.7592500000000015}}, 7: {"": {up: 0.2111500000000035, dn: 0.2754833333333302}}, 8: {"": {up: 0.3760142857142874, dn: 0.2142714285714256}}, 9: {"": {up: 0.2695500000000024, dn: 0.254999999999999}}, 10: {"": {up: 1.440238095238115, dn: 0.3479999999999848}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.367573e+01	-2.799660e-01	2.211432e+00
5.000000e-02	1.000000e-01	1.893929e+02	-2.668760e+00	1.664970e+01
1.000000e-01	1.500000e-01	3.389222e+02	-1.909000e+00	6.490400e+00
1.500000e-01	2.200000e-01	2.643803e+02	1.061714e+01	4.285714e-01
2.200000e-01	3.000000e-01	1.429634e+02	3.810500e+00	-9.158750e-01
3.000000e-01	4.000000e-01	8.551399e+01	1.081400e+00	1.469400e-01
4.000000e-01	5.400000e-01	5.222179e+01	7.592500e-01	1.543714e-01
5.400000e-01	7.200000e-01	3.074819e+01	2.754833e-01	2.111500e-01
7.200000e-01	8.600000e-01	2.034758e+01	2.142714e-01	3.760143e-01
8.600000e-01	9.800000e-01	2.245771e+01	2.550000e-01	2.695500e-01
9.800000e-01	1.001000e+00	1.043545e+02	3.480000e-01	1.440238e+00
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 2.274042, dn: 0.2995140000000003}}, 1: {"": {up: 17.94262000000001, dn: 3.06601999999998}}, 2: {"": {up: 6.8048, dn: 2.266800000000046}}, 3: {"": {up: 0.8171428571428976, dn: 10.80614285714282}}, 4: {"": {up: -0.8146250000000066, dn: 3.853375}}, 5: {"": {up: 0.2676199999999938, dn: 1.338380000000001}}, 6: {"": {up: 0.3055785714285832, dn: 0.8651285714285635}}, 7: {"": {up: 0.2929777777777787, dn: 0.3394388888888926}}, 8: {"": {up: 0.5508928571428591, dn: 0.253149999999998}}, 9: {"": {up: 0.3707666666666647, dn: 0.3453499999999998}}, 10: {"": {up: 2.053047619047632, dn: 0.639428571428553}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.393665e+01	-2.995140e-01	2.274042e+00
5.000000e-02	1.000000e-01	1.975206e+02	-3.066020e+00	1.794262e+01
1.000000e-01	1.500000e-01	3.455122e+02	-2.266800e+00	6.804800e+00
1.500000e-01	2.200000e-01	2.515391e+02	1.080614e+01	8.171429e-01
2.200000e-01	3.000000e-01	1.418356e+02	3.853375e+00	-8.146250e-01
3.000000e-01	4.000000e-01	9.296614e+01	1.338380e+00	2.676200e-01
4.000000e-01	5.400000e-01	5.957462e+01	8.651286e-01	3.055786e-01
5.400000e-01	7.200000e-01	3.616034e+01	3.394389e-01	2.929778e-01
7.200000e-01	8.600000e-01	2.423329e+01	2.531500e-01	5.508929e-01
8.600000e-01	9.800000e-01	2.663157e+01	3.453500e-01	3.707667e-01
9.800000e-01	1.001000e+00	1.214364e+02	6.394286e-01	2.053048e+00
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 2.204882000000001, dn: 0.2733419999999995}}, 1: {"": {up: 16.80722, dn: 2.738120000000009}}, 2: {"": {up: 6.629000000000019, dn: 1.977400000000046}}, 3: {"": {up: 1.50485714285719, dn: 10.53871428571426}}, 4: {"": {up: -0.6496250000000146, dn: 3.832625000000007}}, 5: {"": {up: 0.2237200000000144, dn: 1.460489999999993}}, 6: {"": {up: 0.2701928571428596, dn: 0.8689714285714274}}, 7: {"": {up: 0.3631055555555562, dn: 0.3641999999999967}}, 8: {"": {up: 0.604264285714283, dn: 0.3085857142857158}}, 9: {"": {up: 0.4165083333333364, dn: 0.4104083333333364}}, 10: {"": {up: 2.10942857142858, dn: 0.7637142857142862}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.362242e+01	-2.733420e-01	2.204882e+00
5.000000e-02	1.000000e-01	1.897040e+02	-2.738120e+00	1.680722e+01
1.000000e-01	1.500000e-01	3.377270e+02	-1.977400e+00	6.629000e+00
1.500000e-01	2.200000e-01	2.636130e+02	1.053871e+01	1.504857e+00
2.200000e-01	3.000000e-01	1.490498e+02	3.832625e+00	-6.496250e-01
3.000000e-01	4.000000e-01	9.430218e+01	1.460490e+00	2.237200e-01
4.000000e-01	5.400000e-01	6.045000e+01	8.689714e-01	2.701929e-01
5.400000e-01	7.200000e-01	3.677614e+01	3.642000e-01	3.631056e-01
7.200000e-01	8.600000e-01	2.471819e+01	3.085857e-01	6.042643e-01
8.600000e-01	9.800000e-01	2.730451e+01	4.104083e-01	4.165083e-01
9.800000e-01	1.001000e+00	1.257680e+02	7.637143e-01	2.109429e+00
# END HISTO1D


# BEGIN HISTO1D /sherpa
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 2.305395999999998, dn: 0.3070160000000008}}, 1: {"": {up: 17.64278000000002, dn: 2.827380000000005}}, 2: {"": {up: 6.416199999999947, dn: 1.670400000000029}}, 3: {"": {up: 0.5204285714285675, dn: 12.35785714285714}}, 4: {"": {up: -0.8566250000000082, dn: 5.074125000000009}}, 5: {"": {up: 0.05826999999999316, dn: 0.9738200000000035}}, 6: {"": {up: 0.3982357142857182, dn: 0.4801285714285655}}, 7: {"": {up: 0.2147388888888884, dn: 0.2125444444444469}}, 8: {"": {up: 0.4628357142857169, dn: 0.2565357142857145}}, 9: {"": {up: 0.3828916666666657, dn: 0.4489249999999991}}, 10: {"": {up: 2.502285714285733, dn: 1.119238095238103}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa
Path=sherpa
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.413534e+01	-3.070160e-01	2.305396e+00
5.000000e-02	1.000000e-01	1.996714e+02	-2.827380e+00	1.764278e+01
1.000000e-01	1.500000e-01	3.541120e+02	-1.670400e+00	6.416200e+00
1.500000e-01	2.200000e-01	2.595649e+02	1.235786e+01	5.204286e-01
2.200000e-01	3.000000e-01	1.346275e+02	5.074125e+00	-8.566250e-01
3.000000e-01	4.000000e-01	7.963129e+01	9.738200e-01	5.827000e-02
4.000000e-01	5.400000e-01	4.846063e+01	4.801286e-01	3.982357e-01
5.400000e-01	7.200000e-01	2.838303e+01	2.125444e-01	2.147389e-01
7.200000e-01	8.600000e-01	1.855513e+01	2.565357e-01	4.628357e-01
8.600000e-01	9.800000e-01	1.975748e+01	4.489250e-01	3.828917e-01
9.800000e-01	1.001000e+00	8.267438e+01	1.119238e+00	2.502286e+00
# END HISTO1D


# BEGIN HISTO1D /a
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 5.864160220833208, dn: 3.213831163802281}}, 1: {"": {up: 46.54272681182005, dn: 28.08191542576171}}, 2: {"": {up: 33.46043968885908, dn: 31.88351053298283}}, 3: {"": {up: 5.174583720317571, dn: 18.20099074421634}}, 4: {"": {up: 7.947737575356754, dn: 11.93227199912617}}, 5: {"": {up: 8.109686301913392, dn: 6.538476846259933}}, 6: {"": {up: 5.706904910426402, dn: 4.356608076466525}}, 7: {"": {up: 3.826766902178846, dn: 2.783735978421912}}, 8: {"": {up: 3.084881310518231, dn: 2.040358106631452}}, 9: {"": {up: 2.771239398900839, dn: 2.119758107539603}}, 10: {"": {up: 6.475922127599532, dn: 6.70229133022616}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.370021e+01	3.213831e+00	5.864160e+00
5.000000e-02	1.000000e-01	2.004383e+02	2.808192e+01	4.654273e+01
1.000000e-01	1.500000e-01	3.476199e+02	3.188351e+01	3.346044e+01
1.500000e-01	2.200000e-01	2.364880e+02	1.820099e+01	5.174584e+00
2.200000e-01	3.000000e-01	1.070334e+02	1.193227e+01	7.947738e+00
3.000000e-01	4.000000e-01	5.769496e+01	6.538477e+00	8.109686e+00
4.000000e-01	5.400000e-01	3.531526e+01	4.356608e+00	5.706905e+00
5.400000e-01	7.200000e-01	2.187370e+01	2.783736e+00	3.826767e+00
7.200000e-01	8.600000e-01	1.557874e+01	2.040358e+00	3.084881e+00
8.600000e-01	9.800000e-01	1.883624e+01	2.119758e+00	2.771239e+00
9.800000e-01	1.001000e+00	9.482749e+01	6.702291e+00	6.475922e+00
# END HISTO1D



==> result_plots/tau1b_3D_y3_Q3_stages.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{1-jettiness}\\ $\tau$ at $\sqrt{s}=319$ GeV\\ $Q^2\in[440,700]\,\text{GeV}^2$, $y\in [0.4,0.7]$
LogX=0
LegendXPos=0.35
XLabel=$\tau$
YLabel=$d\sigma/d\tau$ [pb]
RatioYMax=1.7
RatioYMin=0
YMax=580
RatioPlotYMin=0
RatioPlotYMax=2.4
DrawOnly=a b c
LegendOnly=a b c
RatioPlot=1
RatioPlotReference=a
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /a
ErrorBandColor=green
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 122.6091625167484, dn: 118.6372741918051}}, 1: {"": {up: 25.83737743840987, dn: 22.15559151147949}}, 2: {"": {up: 19.15947438787316, dn: 12.81505391509384}}, 3: {"": {up: 11.5399188209141, dn: 10.35391304489823}}, 4: {"": {up: 8.329079243077601, dn: 6.245210886834144}}, 5: {"": {up: 6.13845352972497, dn: 4.397719227626951}}, 6: {"": {up: 4.334841870750235, dn: 3.023746687183504}}, 7: {"": {up: 2.997668709367456, dn: 2.041289770046955}}, 8: {"": {up: 2.349529192665655, dn: 1.60087595225623}}, 9: {"": {up: 2.494221875991917, dn: 1.70436721925083}}, 10: {"": {up: 6.336869796805502, dn: 6.649024746243072}}}
LineColor=green
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.180135e+02	1.186373e+02	1.226092e+02
5.000000e-02	1.000000e-01	3.173858e+02	2.215559e+01	2.583738e+01
1.000000e-01	1.500000e-01	1.788213e+02	1.281505e+01	1.915947e+01
1.500000e-01	2.200000e-01	1.118910e+02	1.035391e+01	1.153992e+01
2.200000e-01	3.000000e-01	6.548383e+01	6.245211e+00	8.329079e+00
3.000000e-01	4.000000e-01	4.395903e+01	4.397719e+00	6.138454e+00
4.000000e-01	5.400000e-01	2.918772e+01	3.023747e+00	4.334842e+00
5.400000e-01	7.200000e-01	1.849160e+01	2.041290e+00	2.997669e+00
7.200000e-01	8.600000e-01	1.340387e+01	1.600876e+00	2.349529e+00
8.600000e-01	9.800000e-01	1.230583e+01	1.704367e+00	2.494222e+00
9.800000e-01	1.001000e+00	1.316436e+02	6.649025e+00	6.336870e+00
# END HISTO1D


# BEGIN HISTO1D /b
ErrorBandColor=orange
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 106.2505484461623, dn: 107.8707823650805}}, 1: {"": {up: 25.08695587021828, dn: 21.33883267225599}}, 2: {"": {up: 18.3349018642042, dn: 16.38898105144065}}, 3: {"": {up: 13.57251700629811, dn: 12.32137910557631}}, 4: {"": {up: 9.447721568831554, dn: 7.319685794761369}}, 5: {"": {up: 6.762317732569514, dn: 4.983117904690388}}, 6: {"": {up: 4.650853048861439, dn: 3.311418331401075}}, 7: {"": {up: 3.133366838468675, dn: 2.157873665421938}}, 8: {"": {up: 2.40455287202782, dn: 1.643089227098924}}, 9: {"": {up: 2.517449521643536, dn: 1.718451776438338}}, 10: {"": {up: 6.348715444542705, dn: 6.653678599154333}}}
LineColor=orange
LineStyle=solid
LineWidth=0.05
Name=b
Path=b
Title=(N)NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.022186e+02	1.078708e+02	1.062505e+02
5.000000e-02	1.000000e-01	3.056307e+02	2.133883e+01	2.508696e+01
1.000000e-01	1.500000e-01	1.723156e+02	1.638898e+01	1.833490e+01
1.500000e-01	2.200000e-01	1.081362e+02	1.232138e+01	1.357252e+01
2.200000e-01	3.000000e-01	6.335017e+01	7.319686e+00	9.447722e+00
3.000000e-01	4.000000e-01	4.274793e+01	4.983118e+00	6.762318e+00
4.000000e-01	5.400000e-01	2.855692e+01	3.311418e+00	4.650853e+00
5.400000e-01	7.200000e-01	1.820761e+01	2.157874e+00	3.133367e+00
7.200000e-01	8.600000e-01	1.327937e+01	1.643089e+00	2.404553e+00
8.600000e-01	9.800000e-01	1.224651e+01	1.718452e+00	2.517450e+00
9.800000e-01	1.001000e+00	1.316088e+02	6.653679e+00	6.348715e+00
# END HISTO1D


# BEGIN HISTO1D /c
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 5.864160220833208, dn: 3.213831163802281}}, 1: {"": {up: 46.54272681182005, dn: 28.08191542576171}}, 2: {"": {up: 33.46043968885908, dn: 31.88351053298283}}, 3: {"": {up: 5.174583720317571, dn: 18.20099074421634}}, 4: {"": {up: 7.947737575356754, dn: 11.93227199912617}}, 5: {"": {up: 8.109686301913392, dn: 6.538476846259933}}, 6: {"": {up: 5.706904910426402, dn: 4.356608076466525}}, 7: {"": {up: 3.826766902178846, dn: 2.783735978421912}}, 8: {"": {up: 3.084881310518231, dn: 2.040358106631452}}, 9: {"": {up: 2.771239398900839, dn: 2.119758107539603}}, 10: {"": {up: 6.475922127599532, dn: 6.70229133022616}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=c
Path=c
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.370021e+01	3.213831e+00	5.864160e+00
5.000000e-02	1.000000e-01	2.004383e+02	2.808192e+01	4.654273e+01
1.000000e-01	1.500000e-01	3.476199e+02	3.188351e+01	3.346044e+01
1.500000e-01	2.200000e-01	2.364880e+02	1.820099e+01	5.174584e+00
2.200000e-01	3.000000e-01	1.070334e+02	1.193227e+01	7.947738e+00
3.000000e-01	4.000000e-01	5.769496e+01	6.538477e+00	8.109686e+00
4.000000e-01	5.400000e-01	3.531526e+01	4.356608e+00	5.706905e+00
5.400000e-01	7.200000e-01	2.187370e+01	2.783736e+00	3.826767e+00
7.200000e-01	8.600000e-01	1.557874e+01	2.040358e+00	3.084881e+00
8.600000e-01	9.800000e-01	1.883624e+01	2.119758e+00	2.771239e+00
9.800000e-01	1.001000e+00	9.482749e+01	6.702291e+00	6.475922e+00
# END HISTO1D



==> result_plots/tau1b_3D_y3_Q7.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{1-jettiness}\\ $\tau$ at $\sqrt{s}=319$ GeV\\ $Q^2\in[3500,8000]\,\text{GeV}^2$, $y\in [0.4,0.7]$
LogX=0
LegendXPos=0.35
XLabel=$\tau$
YLabel=$d\sigma/d\tau$ [pb]
RatioYMax=1.7
RatioYMin=0
YMax=110
DrawOnly=sherpa[_VarBand] sherpa a
LegendOnly=sherpa a
RatioPlot=1
RatioPlotReference=sherpa
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /sherpa[_VarBand]
BandComponentEnv=MUR=.*__MUF=.*
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 2.205580000000005, dn: 0.3316800000000129}}, 1: {"": {up: 0.3256600000000063, dn: 2.062819999999995}}, 2: {"": {up: 0.4957799999999963, dn: 0.7377800000000008}}, 3: {"": {up: 0.1355399999999989, dn: 0.3756757142857161}}, 4: {"": {up: 0.1259525000000004, dn: 0.03369}}, 5: {"": {up: 0.06457800000000047, dn: 0.06916499999999948}}, 6: {"": {up: 0.01356000000000024, dn: 0.03741499999999998}}, 7: {"": {up: 0.01066733167082301, dn: 0.006687281795511146}}}
ErrorType=env
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[_VarBand]
Path=sherpa[_VarBand]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.264682e+01	4.122544e+00	2.701711e+00
5.000000e-02	1.000000e-01	5.501418e+01	5.509747e+00	6.654341e-01
1.000000e-01	1.500000e-01	2.105134e+01	5.508689e+00	5.350958e-01
1.500000e-01	2.200000e-01	1.067296e+01	8.215104e-01	1.300870e+00
2.200000e-01	3.000000e-01	5.530923e+00	5.203059e-01	1.013400e+00
3.000000e-01	4.000000e-01	3.009101e+00	3.373112e-01	7.016601e-01
4.000000e-01	6.000000e-01	1.401699e+00	1.807978e-01	3.616063e-01
6.000000e-01	1.001000e+00	5.183289e-01	7.337148e-02	1.462616e-01
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 1.827300000000001, dn: 0.1736399999999989}}, 1: {"": {up: 0.4147200000000026, dn: 1.635759999999998}}, 2: {"": {up: 0.04888000000000048, dn: 0.2379599999999975}}, 3: {"": {up: -0.07144571428571389, dn: 0.4034542857142842}}, 4: {"": {up: 0.1327587499999998, dn: 0.02522875000000013}}, 5: {"": {up: 0.0303179999999994, dn: 0.0161990000000003}}, 6: {"": {up: 0.007260000000000044, dn: 0.01564600000000005}}, 7: {"": {up: 0.00552568578553625, dn: 0.002221695760598497}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.308998e+01	-1.736400e-01	1.827300e+00
5.000000e-02	1.000000e-01	5.721108e+01	1.635760e+00	4.147200e-01
1.000000e-01	1.500000e-01	2.242566e+01	2.379600e-01	4.888000e-02
1.500000e-01	2.200000e-01	1.139367e+01	4.034543e-01	-7.144571e-02
2.200000e-01	3.000000e-01	5.957804e+00	2.522875e-02	1.327587e-01
3.000000e-01	4.000000e-01	3.252032e+00	1.619900e-02	3.031800e-02
4.000000e-01	6.000000e-01	1.507620e+00	1.564600e-02	7.260000e-03
6.000000e-01	1.001000e+00	5.645529e-01	2.221696e-03	5.525686e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 1.812879999999993, dn: 0.1540999999999997}}, 1: {"": {up: 0.4469999999999956, dn: 1.693640000000002}}, 2: {"": {up: 0.03805999999999798, dn: 0.237440000000003}}, 3: {"": {up: -0.06833857142857092, dn: 0.4146471428571434}}, 4: {"": {up: 0.1372925000000009, dn: 0.02549624999999978}}, 5: {"": {up: 0.03029199999999932, dn: 0.01851100000000017}}, 6: {"": {up: 0.00708299999999995, dn: 0.01599200000000001}}, 7: {"": {up: 0.00605411471321704, dn: 0.002510723192019948}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=2__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.290668e+01	-1.541000e-01	1.812880e+00
5.000000e-02	1.000000e-01	5.679972e+01	1.693640e+00	4.470000e-01
1.000000e-01	1.500000e-01	2.246894e+01	2.374400e-01	3.806000e-02
1.500000e-01	2.200000e-01	1.149611e+01	4.146471e-01	-6.833857e-02
2.200000e-01	3.000000e-01	6.046138e+00	2.549625e-02	1.372925e-01
3.000000e-01	4.000000e-01	3.316545e+00	1.851100e-02	3.029200e-02
4.000000e-01	6.000000e-01	1.545058e+00	1.599200e-02	7.083000e-03
6.000000e-01	1.001000e+00	5.829569e-01	2.510723e-03	6.054115e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 1.835699999999996, dn: 0.2218400000000003}}, 1: {"": {up: 0.3681800000000024, dn: 1.584220000000002}}, 2: {"": {up: 0.0732999999999997, dn: 0.229339999999997}}, 3: {"": {up: -0.05566142857142786, dn: 0.4598014285714296}}, 4: {"": {up: 0.1583962499999991, dn: 0.02521125000000168}}, 5: {"": {up: 0.03290100000000029, dn: 0.02081700000000009}}, 6: {"": {up: 0.009396999999999878, dn: 0.01666200000000018}}, 7: {"": {up: 0.006672568578553584, dn: 0.002481795511221963}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=2__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.346648e+01	-2.218400e-01	1.835700e+00
5.000000e-02	1.000000e-01	5.835154e+01	1.584220e+00	3.681800e-01
1.000000e-01	1.500000e-01	2.324118e+01	2.293400e-01	7.330000e-02
1.500000e-01	2.200000e-01	1.210486e+01	4.598014e-01	-5.566143e-02
2.200000e-01	3.000000e-01	6.447721e+00	2.521125e-02	1.583962e-01
3.000000e-01	4.000000e-01	3.562204e+00	2.081700e-02	3.290100e-02
4.000000e-01	6.000000e-01	1.669557e+00	1.666200e-02	9.397000e-03
6.000000e-01	1.001000e+00	6.314980e-01	2.481796e-03	6.672569e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 1.818639999999995, dn: 0.1968600000000009}}, 1: {"": {up: 0.4743400000000051, dn: 1.686839999999997}}, 2: {"": {up: 0.04286000000000101, dn: 0.2481599999999986}}, 3: {"": {up: -0.03492714285714094, dn: 0.5169771428571419}}, 4: {"": {up: 0.1686412500000003, dn: 0.0294237500000003}}, 5: {"": {up: 0.03334100000000007, dn: 0.0304909999999996}}, 6: {"": {up: 0.01183550000000011, dn: 0.0163994999999999}}, 7: {"": {up: 0.007982294264339163, dn: 0.003398004987531178}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.346024e+01	-1.968600e-01	1.818640e+00
5.000000e-02	1.000000e-01	5.879518e+01	1.686840e+00	4.743400e-01
1.000000e-01	1.500000e-01	2.379796e+01	2.481600e-01	4.286000e-02
1.500000e-01	2.200000e-01	1.252001e+01	5.169771e-01	-3.492714e-02
2.200000e-01	3.000000e-01	6.715330e+00	2.942375e-02	1.686413e-01
3.000000e-01	4.000000e-01	3.735167e+00	3.049100e-02	3.334100e-02
4.000000e-01	6.000000e-01	1.762265e+00	1.639950e-02	1.183550e-02
6.000000e-01	1.001000e+00	6.734514e-01	3.398005e-03	7.982294e-03
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 1.786339999999996, dn: 0.2028400000000019}}, 1: {"": {up: 1.342619999999997, dn: 2.135199999999998}}, 2: {"": {up: -0.05498000000000047, dn: 0.5132399999999997}}, 3: {"": {up: -0.02392428571428518, dn: 0.5878857142857132}}, 4: {"": {up: 0.2573537500000009, dn: 0.05460999999999938}}, 5: {"": {up: 0.04791100000000004, dn: 0.04794399999999932}}, 6: {"": {up: 0.009698499999999832, dn: 0.02241900000000019}}, 7: {"": {up: 0.01173441396508734, dn: 0.00122967581047384}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.841958e+01	2.028400e-01	1.786340e+00
5.000000e-02	1.000000e-01	4.569458e+01	2.135200e+00	1.342620e+00
1.000000e-01	1.500000e-01	2.254106e+01	5.132400e-01	-5.498000e-02
1.500000e-01	2.200000e-01	1.329958e+01	5.878857e-01	-2.392429e-02
2.200000e-01	3.000000e-01	7.549091e+00	5.461000e-02	2.573538e-01
3.000000e-01	4.000000e-01	4.296176e+00	4.794400e-02	4.791100e-02
4.000000e-01	6.000000e-01	2.048818e+00	2.241900e-02	9.698500e-03
6.000000e-01	1.001000e+00	7.821499e-01	1.229676e-03	1.173441e-02
# END HISTO1D


# BEGIN HISTO1D /sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 1.853699999999996, dn: 0.2382599999999968}}, 1: {"": {up: 1.495360000000005, dn: 2.2913}}, 2: {"": {up: -0.04373999999999967, dn: 0.5683800000000012}}, 3: {"": {up: 0.00191714285714184, dn: 0.6375257142857151}}, 4: {"": {up: 0.2646600000000001, dn: 0.06396874999999991}}, 5: {"": {up: 0.04683300000000035, dn: 0.06688899999999975}}, 6: {"": {up: 0.01353199999999966, dn: 0.02141000000000037}}, 7: {"": {up: 0.01242069825436398, dn: 0.001941895261845406}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Path=sherpa[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=93300]
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.761076e+01	2.382600e-01	1.853700e+00
5.000000e-02	1.000000e-01	4.398376e+01	2.291300e+00	1.495360e+00
1.000000e-01	1.500000e-01	2.215964e+01	5.683800e-01	-4.374000e-02
1.500000e-01	2.200000e-01	1.327899e+01	6.375257e-01	1.917143e-03
2.200000e-01	3.000000e-01	7.603511e+00	6.396875e-02	2.646600e-01
3.000000e-01	4.000000e-01	4.356314e+00	6.688900e-02	4.683300e-02
4.000000e-01	6.000000e-01	2.087957e+00	2.141000e-02	1.353200e-02
6.000000e-01	1.001000e+00	8.022237e-01	1.941895e-03	1.242070e-02
# END HISTO1D


# BEGIN HISTO1D /sherpa
ErrorBandColor=blue
ErrorBars=1
ErrorBreakdown={0: {"": {up: 2.205580000000005, dn: 0.3316800000000129}}, 1: {"": {up: 0.3256600000000063, dn: 2.062819999999995}}, 2: {"": {up: 0.4957799999999963, dn: 0.7377800000000008}}, 3: {"": {up: 0.1355399999999989, dn: 0.3756757142857161}}, 4: {"": {up: 0.1259525000000004, dn: 0.03369}}, 5: {"": {up: 0.06457800000000047, dn: 0.06916499999999948}}, 6: {"": {up: 0.01356000000000024, dn: 0.03741499999999998}}, 7: {"": {up: 0.01066733167082301, dn: 0.006687281795511146}}}
LineColor=blue
LineStyle=solid
LineWidth=0.05
Name=sherpa
Path=sherpa
Title=SH-MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.264682e+01	-3.316800e-01	2.205580e+00
5.000000e-02	1.000000e-01	5.501418e+01	2.062820e+00	3.256600e-01
1.000000e-01	1.500000e-01	2.105134e+01	7.377800e-01	4.957800e-01
1.500000e-01	2.200000e-01	1.067296e+01	3.756757e-01	1.355400e-01
2.200000e-01	3.000000e-01	5.530923e+00	-3.369000e-02	1.259525e-01
3.000000e-01	4.000000e-01	3.009101e+00	6.916500e-02	6.457800e-02
4.000000e-01	6.000000e-01	1.401699e+00	3.741500e-02	1.356000e-02
6.000000e-01	1.001000e+00	5.183289e-01	6.687282e-03	1.066733e-02
# END HISTO1D


# BEGIN HISTO1D /a
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 6.413168579376453, dn: 5.007356996908896}}, 1: {"": {up: 1.087587866917474, dn: 2.684309520185352}}, 2: {"": {up: 2.337450358524418, dn: 1.823942104862635}}, 3: {"": {up: 1.234049999298417, dn: 0.9343945094983166}}, 4: {"": {up: 0.6199423364054875, dn: 0.4232717132362955}}, 5: {"": {up: 0.2192148110082304, dn: 0.2044596875691249}}, 6: {"": {up: 0.07987032500114122, dn: 0.08120028779555533}}, 7: {"": {up: 0.02987281066221548, dn: 0.05551409991797462}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.905878e+01	5.007357e+00	6.413169e+00
5.000000e-02	1.000000e-01	5.304537e+01	2.684310e+00	1.087588e+00
1.000000e-01	1.500000e-01	1.662709e+01	1.823942e+00	2.337450e+00
1.500000e-01	2.200000e-01	8.254580e+00	9.343945e-01	1.234050e+00
2.200000e-01	3.000000e-01	4.156424e+00	4.232717e-01	6.199423e-01
3.000000e-01	4.000000e-01	2.182552e+00	2.044597e-01	2.192148e-01
4.000000e-01	6.000000e-01	1.010452e+00	8.120029e-02	7.987033e-02
6.000000e-01	1.001000e+00	4.414923e-01	5.551410e-02	2.987281e-02
# END HISTO1D



==> result_plots/tau1b_3D_y3_Q7_stages.dat <==
# BEGIN PLOT
Legend=1
LogY=0
CustomLegend=\textbf{1-jettiness}\\ $\tau$ at $\sqrt{s}=319$ GeV\\ $Q^2\in[3500,8000]\,\text{GeV}^2$, $y\in [0.4,0.7]$
LogX=0
LegendXPos=0.35
XLabel=$\tau$
YLabel=$d\sigma/d\tau$ [pb]
RatioYMax=1.7
RatioYMin=0
YMax=110
RatioPlotYMin=0
RatioPlotYMax=2.4
DrawOnly=a b c
LegendOnly=a b c
RatioPlot=1
RatioPlotReference=a
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D /a
ErrorBandColor=green
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 7.176269180274971, dn: 8.222889896650329}}, 1: {"": {up: 2.990120182364766, dn: 2.605540448403296}}, 2: {"": {up: 1.543900728266383, dn: 1.283888475823415}}, 3: {"": {up: 0.9533569766123016, dn: 0.7631042611425825}}, 4: {"": {up: 0.4432021785254259, dn: 0.3615574780396535}}, 5: {"": {up: 0.1724530230439301, dn: 0.1536482425615215}}, 6: {"": {up: 0.065571880196722, dn: 0.08269999651935311}}, 7: {"": {up: 0.02841151947049902, dn: 0.05536980412756498}}}
LineColor=green
LineStyle=solid
LineWidth=0.05
Name=a
Path=a
Title=NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	9.135063e+01	8.222890e+00	7.176269e+00
5.000000e-02	1.000000e-01	2.903869e+01	2.605540e+00	2.990120e+00
1.000000e-01	1.500000e-01	1.297458e+01	1.283888e+00	1.543901e+00
1.500000e-01	2.200000e-01	7.130538e+00	7.631043e-01	9.533570e-01
2.200000e-01	3.000000e-01	3.670057e+00	3.615575e-01	4.432022e-01
3.000000e-01	4.000000e-01	1.980410e+00	1.536482e-01	1.724530e-01
4.000000e-01	6.000000e-01	9.395074e-01	8.270000e-02	6.557188e-02
6.000000e-01	1.001000e+00	4.293417e-01	5.536980e-02	2.841152e-02
# END HISTO1D


# BEGIN HISTO1D /b
ErrorBandColor=orange
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 6.832617419670427, dn: 7.813941499141848}}, 1: {"": {up: 3.109117942554214, dn: 2.678545676026776}}, 2: {"": {up: 1.59766439293886, dn: 1.317193287578126}}, 3: {"": {up: 0.9799501341914008, dn: 0.7800274287279203}}, 4: {"": {up: 0.4558514514506173, dn: 0.3699365578050506}}, 5: {"": {up: 0.178153985464675, dn: 0.1576546988511129}}, 6: {"": {up: 0.06714910368428306, dn: 0.07765810346114677}}, 7: {"": {up: 0.02852947509232767, dn: 0.0529356627160435}}}
LineColor=orange
LineStyle=solid
LineWidth=0.05
Name=b
Path=b
Title=(N)NLO$+$NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	9.045793e+01	7.813941e+00	6.832617e+00
5.000000e-02	1.000000e-01	2.873946e+01	2.678546e+00	3.109118e+00
1.000000e-01	1.500000e-01	1.284189e+01	1.317193e+00	1.597664e+00
1.500000e-01	2.200000e-01	7.066469e+00	7.800274e-01	9.799501e-01
2.200000e-01	3.000000e-01	3.640584e+00	3.699366e-01	4.558515e-01
3.000000e-01	4.000000e-01	1.967782e+00	1.576547e-01	1.781540e-01
4.000000e-01	6.000000e-01	9.365257e-01	7.765810e-02	6.714910e-02
6.000000e-01	1.001000e+00	4.297580e-01	5.293566e-02	2.852948e-02
# END HISTO1D


# BEGIN HISTO1D /c
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 6.413168579376453, dn: 5.007356996908896}}, 1: {"": {up: 1.087587866917474, dn: 2.684309520185352}}, 2: {"": {up: 2.337450358524418, dn: 1.823942104862635}}, 3: {"": {up: 1.234049999298417, dn: 0.9343945094983166}}, 4: {"": {up: 0.6199423364054875, dn: 0.4232717132362955}}, 5: {"": {up: 0.2192148110082304, dn: 0.2044596875691249}}, 6: {"": {up: 0.07987032500114122, dn: 0.08120028779555533}}, 7: {"": {up: 0.02987281066221548, dn: 0.05551409991797462}}}
LineColor=red
LineStyle=solid
LineWidth=0.05
Name=c
Path=c
Title=(N)NLO$+$NLL$^\prime$+NP
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.905878e+01	5.007357e+00	6.413169e+00
5.000000e-02	1.000000e-01	5.304537e+01	2.684310e+00	1.087588e+00
1.000000e-01	1.500000e-01	1.662709e+01	1.823942e+00	2.337450e+00
1.500000e-01	2.200000e-01	8.254580e+00	9.343945e-01	1.234050e+00
2.200000e-01	3.000000e-01	4.156424e+00	4.232717e-01	6.199423e-01
3.000000e-01	4.000000e-01	2.182552e+00	2.044597e-01	2.192148e-01
4.000000e-01	6.000000e-01	1.010452e+00	8.120029e-02	7.987033e-02
6.000000e-01	1.001000e+00	4.414923e-01	5.551410e-02	2.987281e-02
# END HISTO1D


